Uncertainty-Aware Balancing for Multilingual and Multi-Domain Neural Machine Translation Training

Learning multilingual and multi-domain translation model is challenging as the heterogeneous and imbalanced data make the model converge inconsistently over different corpora in real world. One common practice is to adjust the share of each corpus in the training, so that the learning process is balanced and low-resource cases can benefit from the high resource ones. However, automatic balancing methods usually depend on the intra- and inter-dataset characteristics, which is usually agnostic or requires human priors. In this work, we propose an approach, MultiUAT, that dynamically adjusts the training data usage based on the model's uncertainty on a small set of trusted clean data for multi-corpus machine translation. We experiments with two classes of uncertainty measures on multilingual (16 languages with 4 settings) and multi-domain settings (4 for in-domain and 2 for out-of-domain on English-German translation) and demonstrate our approach MultiUAT substantially outperforms its baselines, including both static and dynamic strategies. We analyze the cross-domain transfer and show the deficiency of static and similarity based methods.

==> cosine.dat <==
    0 0 0.0335939
    1 0 0.05866503
    2 0 0.05130509
    3 0 0.05741021

    0 1 0.0512149
    1 1 0.08292747
    2 1 0.08865601
    3 1 0.05875053

    0 2 0.05126268
    1 2 0.17757968
    2 2 0.0821555
    3 2 0.07481541

    0 3 0.0506865
    1 3 0.03965433
    2 3 0.04646612
    3 3 0.04481731


==> multidds-multidomain-1-probs.csv <==
idx,WMT,Tanzil,EMEA,KDE4
0,0.82038279,0.093704399,0.057693446,0.028219364
1,0.797783494,0.105371796,0.064872168,0.031972528
2,0.790350497,0.10928262,0.067288786,0.033078142
3,0.787622929,0.111053906,0.067831375,0.033491798
4,0.784324348,0.112868421,0.068741053,0.034066215
5,0.781304836,0.114459015,0.069683574,0.03455263
6,0.778049827,0.11639943,0.070624553,0.034926195
7,0.775061846,0.117999263,0.071635261,0.03530366
8,0.772194684,0.119369112,0.07254824,0.035887972
9,0.768299341,0.121828765,0.073461883,0.036409996
10,0.764118135,0.12497437,0.073868155,0.037039362
11,0.759848535,0.126868069,0.075574763,0.037708677
12,0.756923735,0.128457338,0.076377138,0.038241748
13,0.754330814,0.129591644,0.077397123,0.038680468
14,0.750453949,0.13116847,0.078990996,0.039386585
15,0.744902849,0.134538472,0.080489889,0.04006879
16,0.739044905,0.138184696,0.081872083,0.040898345
17,0.732259989,0.141799495,0.084342144,0.041598331
18,0.724541843,0.147274241,0.08573088,0.042452987
19,0.718834341,0.14914833,0.088268146,0.04374918
20,0.713154495,0.151809946,0.090460159,0.044575345
21,0.707476616,0.153260067,0.093349203,0.045914099
22,0.697075248,0.157673106,0.097131155,0.04812051
23,0.694150329,0.15753381,0.099649087,0.048666719
24,0.690076232,0.159003273,0.101669103,0.049251366
25,0.682284415,0.161898881,0.105176106,0.05064059
26,0.675625086,0.163962513,0.108235866,0.052176535
27,0.668420911,0.167306602,0.11128445,0.052987993
28,0.660712302,0.173095018,0.111932918,0.054259762
29,0.654230356,0.175360456,0.114336848,0.056072388
30,0.645923972,0.179775476,0.117174007,0.057126544
31,0.634751439,0.185995787,0.121002823,0.058249984
32,0.626606703,0.188939348,0.124514103,0.059939831
33,0.618675888,0.192452654,0.127691925,0.061179519
34,0.612064183,0.194548413,0.13103798,0.062349427
35,0.603400171,0.195803106,0.136201993,0.064594783
36,0.597715378,0.19800894,0.138477296,0.065798342
37,0.589857101,0.201864168,0.141609952,0.066668756
38,0.58253938,0.205285758,0.143468261,0.068706661
39,0.57245487,0.210225254,0.146830633,0.07048922
40,0.567083061,0.208947673,0.151089564,0.072879635
41,0.561699152,0.209525108,0.154505894,0.074269883
42,0.554143131,0.211296722,0.158417746,0.076142326
43,0.547151506,0.211989969,0.162890196,0.077968337
44,0.538503945,0.218524665,0.164556503,0.078414895
45,0.528941154,0.226162061,0.16554293,0.079353884
46,0.517908931,0.23016502,0.170355126,0.081570916
47,0.513307214,0.227447256,0.174753353,0.084492154
48,0.504466712,0.229646862,0.179495975,0.086390555
49,0.495774865,0.233987302,0.182166845,0.088070974
50,0.489338696,0.236578658,0.18441087,0.089671835
51,0.480068743,0.240828276,0.188294753,0.090808228
52,0.469027936,0.243604332,0.192969337,0.094398372
53,0.462495327,0.247378662,0.195400581,0.094725408
54,0.44999969,0.256108612,0.198271602,0.095620051
55,0.442313313,0.261472881,0.200500339,0.095713496
56,0.432991922,0.266569555,0.203400239,0.097038321
57,0.424937218,0.27101171,0.2066755,0.097375564
58,0.417727411,0.266811192,0.212836489,0.102624841
59,0.411489427,0.270762831,0.214740589,0.10300716
60,0.406113207,0.270391226,0.218012288,0.105483323
61,0.398859054,0.270469129,0.223285541,0.107386276
62,0.391361237,0.273943275,0.22594285,0.108752668
63,0.382768184,0.282857418,0.224844694,0.109529741
64,0.375828713,0.286607057,0.227225661,0.110338576
65,0.369472235,0.290158063,0.227320328,0.11304941
66,0.363122702,0.287667096,0.234008431,0.115201734
67,0.359893292,0.286642224,0.235741273,0.117723241
68,0.352241516,0.287160724,0.240464285,0.120133527
69,0.344583124,0.294988841,0.238796979,0.121631101
70,0.340365171,0.292426676,0.243073002,0.124135159
71,0.331873238,0.29855153,0.246003509,0.123571709
72,0.32475391,0.302155256,0.247418299,0.125672519
73,0.316968292,0.309092194,0.246467128,0.127472371
74,0.30976373,0.311701775,0.247619346,0.130915165
75,0.300489277,0.315223187,0.253052056,0.13123548
76,0.294977009,0.320277572,0.250708848,0.134036601
77,0.285510123,0.32883966,0.253467023,0.132183209
78,0.279275894,0.33070457,0.257932931,0.132086605
79,0.272618383,0.336693615,0.259839594,0.130848438
80,0.263635963,0.343854994,0.263256729,0.129252315
81,0.261206776,0.345619857,0.263756603,0.129416764
82,0.257708579,0.349172175,0.261983514,0.131135717
83,0.251516193,0.358118981,0.259911865,0.130452931
84,0.244757205,0.361939192,0.265013635,0.128289983
85,0.237806901,0.36118716,0.27074343,0.130262494
86,0.231890574,0.368982196,0.273757875,0.1253694
87,0.225982338,0.369466484,0.276982367,0.127568886
88,0.227945745,0.369959176,0.270946831,0.131148234
89,0.225462601,0.374271542,0.268748879,0.131517023
90,0.219890594,0.382470995,0.265016794,0.132621661
91,0.219980925,0.379357845,0.265871465,0.134789765
92,0.216280907,0.384981424,0.265507162,0.133230537
93,0.210378408,0.38965565,0.267283291,0.132682681
94,0.206875861,0.394350857,0.269350469,0.129422769
95,0.205566972,0.399500608,0.264367253,0.130565166
96,0.202014327,0.398213238,0.265891373,0.133881122
97,0.199691907,0.40207088,0.262751162,0.135486037
98,0.192987606,0.406041116,0.266855747,0.134115458
99,0.187558442,0.4111467,0.267578244,0.133716583
100,0.18722342,0.415262908,0.258612931,0.138900682
101,0.187202141,0.414073735,0.2596277,0.139096424
102,0.183396131,0.415053487,0.261473149,0.140077174
103,0.181056678,0.410505563,0.265768141,0.142669618
104,0.175623015,0.418483615,0.265637428,0.140255928
105,0.170971811,0.418292731,0.267358243,0.143377289
106,0.171894968,0.417187393,0.267341495,0.14357619
107,0.17484276,0.414671451,0.265365034,0.14512071
108,0.171794489,0.406059444,0.270685524,0.151460633
109,0.175848067,0.393734425,0.276949078,0.15346837
110,0.173569873,0.398890257,0.271938264,0.155601606
111,0.17085512,0.391737968,0.278413057,0.1589939
112,0.167826623,0.397886068,0.27834031,0.155947
113,0.171443328,0.404010415,0.272114754,0.152431518
114,0.168128371,0.415152878,0.260386616,0.156332105
115,0.168549418,0.424683362,0.254368931,0.152398273
116,0.166391075,0.423780292,0.254194289,0.155634329
117,0.161874607,0.435534149,0.246383086,0.156208143
118,0.165732682,0.425780654,0.251578689,0.156907976
119,0.168889135,0.429119259,0.247799382,0.154192209
120,0.163923994,0.433102399,0.248069406,0.154904276
121,0.161744192,0.430954695,0.250397474,0.156903654
122,0.163466573,0.430864513,0.247837543,0.157831356
123,0.163114458,0.426835477,0.254682869,0.155367211
124,0.163284719,0.431706667,0.251783699,0.153224826
125,0.164919376,0.417342514,0.264495164,0.153242961
126,0.159392372,0.419497013,0.262833327,0.158277258
127,0.158200532,0.415211588,0.262203068,0.164384872
128,0.158290133,0.417936444,0.258549154,0.165224314
129,0.155433461,0.425020307,0.251280099,0.168266147
130,0.154757679,0.421187609,0.252570689,0.171484038
131,0.156334758,0.418329179,0.254564285,0.170771703
132,0.153673917,0.425201029,0.254145622,0.166979492
133,0.153414324,0.428730726,0.252239794,0.165615141
134,0.151596233,0.430622458,0.248256952,0.169524387
135,0.154761538,0.415955007,0.254325747,0.174957663
136,0.158365786,0.408686519,0.25579083,0.177156895
137,0.153537169,0.418386847,0.254985034,0.17309089
138,0.157534778,0.413865656,0.253290266,0.175309286
139,0.15550366,0.415138692,0.250326097,0.179031566
140,0.147703007,0.42956239,0.244317472,0.178417102
141,0.144330844,0.437103331,0.235553652,0.183012187
142,0.149058804,0.436033249,0.236081064,0.178826839
143,0.1491808,0.432360828,0.23448208,0.183976322
144,0.142717227,0.431904674,0.239091307,0.186286837
145,0.140285656,0.44366461,0.2332986,0.182751134
146,0.138949066,0.446966112,0.23829788,0.175787002
147,0.138365269,0.43563062,0.24284476,0.183159292
148,0.145465329,0.428598285,0.244352341,0.181584075
149,0.147287816,0.422349542,0.249042004,0.181320652
150,0.143738747,0.426730871,0.24867022,0.180860117


==> multidds-multidomain-1e20-probs.csv <==
idx,WMT,Tanzil,EMEA,KDE4
0,0.25,0.25,0.25,0.25
1,0.252564907,0.245926693,0.246187776,0.255320609
2,0.243414879,0.253995895,0.252230436,0.25035879
3,0.247070581,0.246432364,0.260755152,0.245741904
4,0.248571128,0.241211623,0.26015684,0.250060409
5,0.248737305,0.238517016,0.262388319,0.250357389
6,0.248306707,0.240183547,0.26030302,0.251206696
7,0.24791348,0.239882588,0.259331226,0.252872705
8,0.24739182,0.245010063,0.257685751,0.249912351
9,0.249444753,0.248146191,0.254584879,0.247824237
10,0.249650717,0.254830062,0.253393561,0.24212572
11,0.249967337,0.258192122,0.250262499,0.241578028
12,0.249192461,0.259912252,0.24963066,0.241264611
13,0.249023706,0.265475422,0.249055147,0.236445785
14,0.250935018,0.266338527,0.245691448,0.237035036
15,0.249139965,0.268236667,0.246425405,0.236197934
16,0.247404367,0.271685183,0.247159645,0.23375079
17,0.253252238,0.267158061,0.252080113,0.227509618
18,0.250177383,0.270142198,0.256364524,0.22331585
19,0.253505707,0.274547756,0.251613885,0.220332593
20,0.260051489,0.273108602,0.248146459,0.218693435
21,0.256337017,0.271634161,0.247611508,0.224417344
22,0.255983412,0.272449374,0.24706988,0.224497333
23,0.25606516,0.274282962,0.25066188,0.218989983
24,0.254132479,0.275280863,0.258569866,0.212016776
25,0.248162627,0.270014524,0.266085923,0.215736896
26,0.247407854,0.263918877,0.27183494,0.21683833
27,0.242116764,0.264953703,0.276531667,0.216397867
28,0.245467797,0.268962443,0.271930397,0.213639364
29,0.245431408,0.274761885,0.267520398,0.212286308
30,0.245329872,0.276457757,0.269948989,0.208263412
31,0.248551741,0.27529639,0.272344768,0.203807071
32,0.24936986,0.279813915,0.27207917,0.198737055
33,0.241359428,0.282751769,0.278213859,0.197674975
34,0.23067604,0.293577611,0.280952275,0.194794118
35,0.227671653,0.30068022,0.275746375,0.195901722
36,0.232361078,0.302097023,0.26949814,0.196043789
37,0.225827977,0.309974968,0.276773006,0.187424034
38,0.219503075,0.313006639,0.278568625,0.188921675
39,0.212188438,0.318545163,0.282037556,0.187228829
40,0.208942592,0.324065298,0.283768445,0.183223665
41,0.203699544,0.32602939,0.288175523,0.182095528
42,0.200921446,0.332304001,0.284230292,0.182544246
43,0.199922815,0.338692695,0.275724858,0.185659617
44,0.192104921,0.343101889,0.274376303,0.190416887
45,0.198106781,0.344629407,0.268886834,0.188377038
46,0.198210344,0.345279276,0.266661674,0.189848796
47,0.193252608,0.353782594,0.269098371,0.183866382
48,0.197402388,0.357239455,0.262837201,0.182520926
49,0.196371242,0.368918508,0.25664559,0.178064629
50,0.196352616,0.381775975,0.248995021,0.172876388
51,0.197954178,0.386236906,0.248590007,0.167218968
52,0.197548643,0.380411357,0.251977921,0.170062095
53,0.18984437,0.38937819,0.249621913,0.171155542
54,0.18550092,0.39360103,0.251795113,0.169102877
55,0.18172805,0.394450754,0.253136039,0.170685217
56,0.179877043,0.406900913,0.246107891,0.167114139
57,0.181703225,0.397874177,0.252074629,0.16834797
58,0.174994275,0.402617663,0.250211,0.172177076
59,0.17524831,0.404507816,0.2474024,0.172841474
60,0.173240364,0.408485293,0.246430442,0.171843842
61,0.168422028,0.405398041,0.249854535,0.17632544
62,0.162487298,0.408815593,0.248763144,0.17993398
63,0.162770092,0.404198349,0.247373119,0.185658485
64,0.168919936,0.40453282,0.240650296,0.185896993
65,0.172487497,0.403039247,0.234390333,0.190082952
66,0.171721905,0.416644961,0.227007955,0.184625149
67,0.170975342,0.412794083,0.226384506,0.189846054
68,0.168062359,0.414346784,0.228632465,0.188958451
69,0.159725517,0.432722598,0.22222048,0.185331404
70,0.154234022,0.426880151,0.227439716,0.191446111
71,0.15073663,0.427742869,0.231395379,0.190125182
72,0.147081211,0.42440334,0.233544663,0.194970742
73,0.145196259,0.421301395,0.230765224,0.202737167
74,0.1435671,0.411175728,0.237760395,0.207496807
75,0.144333273,0.415003389,0.233167961,0.207495421
76,0.143276945,0.417948842,0.231975824,0.206798434
77,0.145914853,0.41686973,0.2298062,0.207409218
78,0.1411888,0.41803059,0.229455799,0.211324751
79,0.138136595,0.419512033,0.232435659,0.209915772
80,0.137758806,0.430642843,0.224229932,0.207368389
81,0.13732481,0.422313184,0.227508217,0.212853789
82,0.138861567,0.423216552,0.220116585,0.217805281
83,0.135903656,0.425685644,0.219689533,0.218721166
84,0.134456754,0.418427229,0.218518004,0.228598043
85,0.140485317,0.407455117,0.218558118,0.233501405
86,0.134699851,0.411765426,0.224806011,0.228728741
87,0.133517489,0.407311589,0.225805849,0.233365044
88,0.135901451,0.397756338,0.226793751,0.239548534
89,0.139254466,0.398917764,0.227115363,0.234712377
90,0.137538508,0.400013119,0.220369726,0.242078647
91,0.135617092,0.402474284,0.223325208,0.238583431
92,0.133941919,0.407991827,0.22570686,0.232359409
93,0.136367947,0.402942002,0.220835179,0.239854887
94,0.134479091,0.399705559,0.217191592,0.248623759
95,0.132175982,0.395468682,0.218618542,0.253736794
96,0.128909901,0.395413399,0.215724394,0.259952247
97,0.128267735,0.39655295,0.212445095,0.262734264
98,0.127543703,0.398525238,0.207580805,0.26635024
99,0.126503184,0.385442078,0.213637844,0.274416924
100,0.126626045,0.391579628,0.210754454,0.271039903
101,0.125537857,0.393629789,0.207933351,0.272899002
102,0.125434071,0.395350724,0.20350498,0.275710166
103,0.121613443,0.399029374,0.197671577,0.281685591
104,0.120874584,0.392693758,0.196140721,0.290291011
105,0.127527907,0.380107164,0.192331225,0.300033748
106,0.130117819,0.375233442,0.191543758,0.303104967
107,0.126390129,0.382234275,0.192257538,0.299118042
108,0.128186867,0.376174569,0.189595819,0.306042761
109,0.130082801,0.368251801,0.189535186,0.312130243
110,0.125585943,0.373655438,0.190627873,0.310130745
111,0.125426903,0.369707942,0.191773057,0.313092172
112,0.12116731,0.375326574,0.185401261,0.318104863
113,0.117812984,0.369690269,0.186867133,0.325629622
114,0.123066351,0.371977061,0.183859169,0.321097434
115,0.118631065,0.372520328,0.180277318,0.32857129
116,0.116603516,0.378314644,0.174816504,0.330265373
117,0.113919929,0.378359437,0.175277546,0.332443058
118,0.113784291,0.372805953,0.1793475,0.334062278
119,0.117292449,0.362541288,0.181410745,0.338755488
120,0.114909962,0.367807627,0.177947894,0.339334488
121,0.112436742,0.364478558,0.176763952,0.346320719
122,0.111310311,0.3656362,0.172298804,0.350754708
123,0.113729112,0.363958627,0.171254501,0.351057768
124,0.113080747,0.367209136,0.167495057,0.352215052
125,0.109415241,0.363509983,0.166606814,0.360467911
126,0.105784357,0.364756972,0.167808175,0.361650467
127,0.105758175,0.371796072,0.171187922,0.351257801
128,0.105022386,0.36618197,0.172064871,0.356730849
129,0.108013593,0.355670512,0.169613853,0.36670202
130,0.104150012,0.348993093,0.179620624,0.367236316
131,0.100723147,0.346514642,0.182415202,0.370347053
132,0.103483118,0.344154894,0.182616517,0.369745493
133,0.102879092,0.341268778,0.178575858,0.377276272
134,0.100823589,0.354894072,0.175273836,0.369008511
135,0.105547838,0.358068496,0.176872313,0.359511405
136,0.101923913,0.356319249,0.17193459,0.369822264
137,0.09903045,0.363321364,0.169108242,0.3685399
138,0.09991502,0.354384452,0.174999356,0.370701164
139,0.097851604,0.349348634,0.172772437,0.380027294
140,0.093760736,0.353982419,0.172948167,0.379308641
141,0.094691776,0.351916969,0.17404291,0.379348367
142,0.093569621,0.353365421,0.16998373,0.383081198
143,0.093721785,0.361312449,0.164824054,0.380141705
144,0.089846514,0.359985948,0.165790766,0.384376734
145,0.088112928,0.351797938,0.169326156,0.390762985
146,0.087763928,0.352259785,0.165843502,0.394132763
147,0.088884883,0.357491285,0.163178563,0.390445292
148,0.090855949,0.35503006,0.161981553,0.392132401
149,0.090876117,0.345979393,0.163512513,0.399631977
150,0.095895141,0.340629309,0.16780597,0.395669609


==> multidds-multidomain-5-probs.csv <==
idx,WMT,Tanzil,EMEA,KDE4
0,0.364204359,0.235990124,0.214174187,0.18563133
1,0.333181083,0.246853709,0.224730223,0.195234925
2,0.31944868,0.258259386,0.227461129,0.194830805
3,0.318145037,0.247811794,0.228760198,0.205282927
4,0.31162867,0.244329825,0.237262636,0.206778869
5,0.307937235,0.244240239,0.239038333,0.208784193
6,0.306461155,0.245502949,0.238821343,0.209214509
7,0.301987141,0.252487749,0.236411452,0.209113702
8,0.302923441,0.251856327,0.237138554,0.208081633
9,0.302481264,0.256864935,0.231823072,0.208830759
10,0.299452186,0.262188852,0.232177466,0.206181481
11,0.298292756,0.261759788,0.232435942,0.2075115
12,0.295085222,0.261362374,0.231372967,0.212179452
13,0.291850716,0.270851165,0.228736654,0.208561406
14,0.286856145,0.275732487,0.230213284,0.207198098
15,0.286185861,0.276481628,0.230674922,0.206657544
16,0.283765584,0.284664214,0.224656105,0.206914067
17,0.282277435,0.282422334,0.22768946,0.207610771
18,0.283740431,0.286299825,0.226415694,0.20354408
19,0.282810003,0.284121126,0.230996758,0.202072114
20,0.277511388,0.285695553,0.233246788,0.203546301
21,0.275091946,0.287935078,0.236838296,0.200134709
22,0.275991499,0.289261639,0.237041667,0.197705165
23,0.26844731,0.286766201,0.243774265,0.201012224
24,0.269737571,0.286481082,0.246720016,0.19706133
25,0.27196461,0.286426485,0.24756223,0.194046676
26,0.273343712,0.287954211,0.246993646,0.191708401
27,0.26499927,0.291636914,0.250115573,0.193248317
28,0.259895384,0.294849128,0.250770479,0.194485009
29,0.253118336,0.300165594,0.253723055,0.19299303
30,0.257403225,0.30041486,0.248260856,0.193921104
31,0.253498316,0.311968267,0.240732297,0.19380112
32,0.251888126,0.30639112,0.245875493,0.195845246
33,0.256058723,0.309017181,0.244247556,0.190676525
34,0.247516915,0.316552043,0.248807788,0.187123284
35,0.238124862,0.321882337,0.252944976,0.187047839
36,0.245348379,0.325027287,0.249727368,0.179896966
37,0.237286687,0.329899341,0.251392573,0.181421459
38,0.231419936,0.329608351,0.256566435,0.182405323
39,0.227159157,0.327951998,0.266928166,0.177960649
40,0.226135835,0.33409676,0.265628397,0.174139038
41,0.227537841,0.332413107,0.267157257,0.172891855
42,0.227816522,0.338832527,0.26108858,0.172262385
43,0.223032668,0.346867859,0.257313997,0.172785461
44,0.217767045,0.347003669,0.264868945,0.170360312
45,0.21415405,0.352922499,0.265549898,0.167373478
46,0.209149659,0.36286363,0.26110664,0.166880101
47,0.201130718,0.377653748,0.26077953,0.160436064
48,0.197871268,0.383015513,0.255864203,0.163249061
49,0.199278697,0.388334185,0.253849208,0.158537939
50,0.19982557,0.386059493,0.256487399,0.157627478
51,0.198003769,0.389362425,0.254975885,0.157657936
52,0.198257178,0.393205851,0.250811487,0.157725468
53,0.203342587,0.387467235,0.246515408,0.162674814
54,0.192840949,0.394783288,0.251773059,0.160602704
55,0.186456993,0.403372347,0.250929356,0.159241289
56,0.185876593,0.41585961,0.243101358,0.155162424
57,0.184607416,0.410628498,0.242162541,0.162601486
58,0.17650111,0.417868376,0.241639853,0.163990691
59,0.171580732,0.420112997,0.245506793,0.162799463
60,0.174904183,0.412025034,0.251959234,0.161111534
61,0.174280673,0.410301268,0.248699024,0.166719034
62,0.174172297,0.413024604,0.245795786,0.167007297
63,0.174772054,0.411090732,0.243014634,0.171122581
64,0.178966269,0.416041821,0.239126235,0.16586563
65,0.176415086,0.417100191,0.242705733,0.163779035
66,0.174941331,0.4211739,0.240092382,0.163792357
67,0.176711917,0.411718011,0.242011145,0.169558957
68,0.179699212,0.410537809,0.236552209,0.1732108
69,0.172356993,0.4241018,0.227514952,0.1760263
70,0.164595872,0.420796216,0.235319003,0.179288939
71,0.164147705,0.427188426,0.232353196,0.176310688
72,0.164502144,0.424312383,0.233398467,0.177786976
73,0.161982805,0.430372417,0.229414582,0.178230196
74,0.157533437,0.434145182,0.227246419,0.181074932
75,0.157333285,0.434200913,0.229543984,0.178921789
76,0.152827844,0.4332048,0.235448182,0.178519174
77,0.148928851,0.423920006,0.243613258,0.183537871
78,0.147137612,0.422512621,0.242988825,0.187360942
79,0.142745897,0.433852971,0.243073106,0.180328026
80,0.147632718,0.433710277,0.238429025,0.18022801
81,0.147722676,0.438616872,0.232394904,0.181265578
82,0.145686582,0.444724083,0.227324396,0.182264939
83,0.144359216,0.446402967,0.22778745,0.181450412
84,0.140245482,0.451557696,0.229800522,0.178396314
85,0.145936444,0.438509226,0.22890915,0.18664512
86,0.141593978,0.433577687,0.234992385,0.189836025
87,0.143225119,0.433863878,0.230789259,0.192121729
88,0.145454809,0.430703849,0.228968233,0.194873124
89,0.152047664,0.421081126,0.230912656,0.195958495
90,0.149236009,0.423499048,0.229023725,0.198241249
91,0.145442128,0.41862604,0.232186452,0.203745395
92,0.148027152,0.409839571,0.231113449,0.211019844
93,0.143973932,0.405768931,0.230951384,0.219305739
94,0.140199229,0.415742636,0.232802227,0.211255923
95,0.13932991,0.419831157,0.226652339,0.214186564
96,0.135518774,0.411400199,0.235078558,0.218002513
97,0.137685627,0.415458173,0.23229374,0.214562446
98,0.135311887,0.420416027,0.230370253,0.213901877
99,0.135870323,0.414490998,0.229430974,0.220207736
100,0.134910166,0.41598621,0.227125615,0.221978009
101,0.132134199,0.416996926,0.223006502,0.227862388
102,0.131423086,0.413174033,0.224930823,0.230472073
103,0.131395146,0.41787985,0.221223071,0.229501933
104,0.128975242,0.411329687,0.220701918,0.238993168
105,0.130274937,0.409726441,0.219539106,0.240459427
106,0.129115283,0.417888552,0.213550106,0.239446059
107,0.124808207,0.421553582,0.214613527,0.239024669
108,0.131410122,0.40973261,0.221592411,0.237264842
109,0.137102112,0.411395192,0.215011999,0.236490637
110,0.138735816,0.402367324,0.212807745,0.246089071
111,0.139382541,0.398940891,0.211955905,0.249720648
112,0.141582593,0.396041185,0.206981868,0.25539434
113,0.139884919,0.39260152,0.207655907,0.259857655
114,0.145948246,0.385578603,0.205211595,0.263261497
115,0.144532174,0.391792923,0.207483619,0.256191254
116,0.138304934,0.391154259,0.212786481,0.257754326
117,0.134761646,0.38953796,0.211086035,0.264614403
118,0.133185476,0.389672607,0.208522499,0.268619418
119,0.137929142,0.381296456,0.209208831,0.271565586
120,0.132686377,0.388039887,0.203677669,0.275596082
121,0.133506536,0.381771445,0.203671783,0.281050265
122,0.12986353,0.38308987,0.202993736,0.284052879
123,0.132076532,0.38412866,0.199780986,0.284013748
124,0.133102268,0.38476336,0.190482944,0.291651458
125,0.132859156,0.382204026,0.186998218,0.297938615
126,0.131928802,0.386014074,0.182512045,0.29954505
127,0.133941427,0.384675413,0.183476329,0.297906846
128,0.127133146,0.385768265,0.183052704,0.304045916
129,0.128598809,0.374879718,0.181475729,0.315045744
130,0.126244187,0.378408134,0.18009381,0.315253913
131,0.120097034,0.382200181,0.178565457,0.319137335
132,0.118904546,0.382398129,0.178311631,0.320385754
133,0.117572926,0.384140491,0.180692732,0.317593783
134,0.11591392,0.378048539,0.181277886,0.324759662
135,0.117358945,0.370507479,0.177432537,0.334700942
136,0.113386966,0.376954556,0.171716139,0.337942332
137,0.113552161,0.377105802,0.177476943,0.331865072
138,0.115261018,0.367547929,0.180901349,0.336289734
139,0.112710066,0.359315842,0.183595464,0.34437865
140,0.109916553,0.353554785,0.190087125,0.346441507
141,0.10685882,0.347621232,0.193775147,0.351744801
142,0.109299056,0.349566579,0.192076206,0.349058181
143,0.11163263,0.346377492,0.192396507,0.349593341
144,0.109164409,0.352850169,0.189200118,0.348785281
145,0.109642729,0.34847796,0.186157361,0.355721921
146,0.107144773,0.342101693,0.184896499,0.365857035
147,0.108001366,0.346940488,0.180182084,0.364876091
148,0.107772902,0.351222456,0.176931933,0.36407271
149,0.105679646,0.349873096,0.175819695,0.368627578
150,0.112104587,0.348323196,0.174665689,0.364906549


==> multidds-multidomain-probs.csv <==
idx,WMT,Tanzil,EMEA,KDE
0,0.82038279,0.093704399,0.057693446,0.028219364
1,0.797783494,0.105371796,0.064872168,0.031972528
2,0.790350497,0.10928262,0.067288786,0.033078142
3,0.787622929,0.111053906,0.067831375,0.033491798
4,0.784324348,0.112868421,0.068741053,0.034066215
5,0.781304836,0.114459015,0.069683574,0.03455263
6,0.778049827,0.11639943,0.070624553,0.034926195
7,0.775061846,0.117999263,0.071635261,0.03530366
8,0.772194684,0.119369112,0.07254824,0.035887972
9,0.768299341,0.121828765,0.073461883,0.036409996
10,0.764118135,0.12497437,0.073868155,0.037039362
11,0.759848535,0.126868069,0.075574763,0.037708677
12,0.756923735,0.128457338,0.076377138,0.038241748
13,0.754330814,0.129591644,0.077397123,0.038680468
14,0.750453949,0.13116847,0.078990996,0.039386585
15,0.744902849,0.134538472,0.080489889,0.04006879
16,0.739044905,0.138184696,0.081872083,0.040898345
17,0.732259989,0.141799495,0.084342144,0.041598331
18,0.724541843,0.147274241,0.08573088,0.042452987
19,0.718834341,0.14914833,0.088268146,0.04374918
20,0.713154495,0.151809946,0.090460159,0.044575345
21,0.707476616,0.153260067,0.093349203,0.045914099
22,0.697075248,0.157673106,0.097131155,0.04812051
23,0.694150329,0.15753381,0.099649087,0.048666719
24,0.690076232,0.159003273,0.101669103,0.049251366
25,0.682284415,0.161898881,0.105176106,0.05064059
26,0.675625086,0.163962513,0.108235866,0.052176535
27,0.668420911,0.167306602,0.11128445,0.052987993
28,0.660712302,0.173095018,0.111932918,0.054259762
29,0.654230356,0.175360456,0.114336848,0.056072388
30,0.645923972,0.179775476,0.117174007,0.057126544
31,0.634751439,0.185995787,0.121002823,0.058249984
32,0.626606703,0.188939348,0.124514103,0.059939831
33,0.618675888,0.192452654,0.127691925,0.061179519
34,0.612064183,0.194548413,0.13103798,0.062349427
35,0.603400171,0.195803106,0.136201993,0.064594783
36,0.597715378,0.19800894,0.138477296,0.065798342
37,0.589857101,0.201864168,0.141609952,0.066668756
38,0.58253938,0.205285758,0.143468261,0.068706661
39,0.57245487,0.210225254,0.146830633,0.07048922
40,0.567083061,0.208947673,0.151089564,0.072879635
41,0.561699152,0.209525108,0.154505894,0.074269883
42,0.554143131,0.211296722,0.158417746,0.076142326
43,0.547151506,0.211989969,0.162890196,0.077968337
44,0.538503945,0.218524665,0.164556503,0.078414895
45,0.528941154,0.226162061,0.16554293,0.079353884
46,0.517908931,0.23016502,0.170355126,0.081570916
47,0.513307214,0.227447256,0.174753353,0.084492154
48,0.504466712,0.229646862,0.179495975,0.086390555
49,0.495774865,0.233987302,0.182166845,0.088070974
50,0.489338696,0.236578658,0.18441087,0.089671835
51,0.480068743,0.240828276,0.188294753,0.090808228
52,0.469027936,0.243604332,0.192969337,0.094398372
53,0.462495327,0.247378662,0.195400581,0.094725408
54,0.44999969,0.256108612,0.198271602,0.095620051
55,0.442313313,0.261472881,0.200500339,0.095713496
56,0.432991922,0.266569555,0.203400239,0.097038321
57,0.424937218,0.27101171,0.2066755,0.097375564
58,0.417727411,0.266811192,0.212836489,0.102624841
59,0.411489427,0.270762831,0.214740589,0.10300716
60,0.406113207,0.270391226,0.218012288,0.105483323
61,0.398859054,0.270469129,0.223285541,0.107386276
62,0.391361237,0.273943275,0.22594285,0.108752668
63,0.382768184,0.282857418,0.224844694,0.109529741
64,0.375828713,0.286607057,0.227225661,0.110338576
65,0.369472235,0.290158063,0.227320328,0.11304941
66,0.363122702,0.287667096,0.234008431,0.115201734
67,0.359893292,0.286642224,0.235741273,0.117723241
68,0.352241516,0.287160724,0.240464285,0.120133527
69,0.344583124,0.294988841,0.238796979,0.121631101
70,0.340365171,0.292426676,0.243073002,0.124135159
71,0.331873238,0.29855153,0.246003509,0.123571709
72,0.32475391,0.302155256,0.247418299,0.125672519
73,0.316968292,0.309092194,0.246467128,0.127472371
74,0.30976373,0.311701775,0.247619346,0.130915165
75,0.300489277,0.315223187,0.253052056,0.13123548
76,0.294977009,0.320277572,0.250708848,0.134036601
77,0.285510123,0.32883966,0.253467023,0.132183209
78,0.279275894,0.33070457,0.257932931,0.132086605
79,0.272618383,0.336693615,0.259839594,0.130848438
80,0.263635963,0.343854994,0.263256729,0.129252315
81,0.261206776,0.345619857,0.263756603,0.129416764
82,0.257708579,0.349172175,0.261983514,0.131135717
83,0.251516193,0.358118981,0.259911865,0.130452931
84,0.244757205,0.361939192,0.265013635,0.128289983
85,0.237806901,0.36118716,0.27074343,0.130262494
86,0.231890574,0.368982196,0.273757875,0.1253694
87,0.225982338,0.369466484,0.276982367,0.127568886
88,0.227945745,0.369959176,0.270946831,0.131148234
89,0.225462601,0.374271542,0.268748879,0.131517023
90,0.219890594,0.382470995,0.265016794,0.132621661
91,0.219980925,0.379357845,0.265871465,0.134789765
92,0.216280907,0.384981424,0.265507162,0.133230537
93,0.210378408,0.38965565,0.267283291,0.132682681
94,0.206875861,0.394350857,0.269350469,0.129422769
95,0.205566972,0.399500608,0.264367253,0.130565166
96,0.202014327,0.398213238,0.265891373,0.133881122
97,0.199691907,0.40207088,0.262751162,0.135486037
98,0.192987606,0.406041116,0.266855747,0.134115458
99,0.187558442,0.4111467,0.267578244,0.133716583
100,0.18722342,0.415262908,0.258612931,0.138900682
101,0.187202141,0.414073735,0.2596277,0.139096424
102,0.183396131,0.415053487,0.261473149,0.140077174
103,0.181056678,0.410505563,0.265768141,0.142669618
104,0.175623015,0.418483615,0.265637428,0.140255928
105,0.170971811,0.418292731,0.267358243,0.143377289
106,0.171894968,0.417187393,0.267341495,0.14357619
107,0.17484276,0.414671451,0.265365034,0.14512071
108,0.171794489,0.406059444,0.270685524,0.151460633
109,0.175848067,0.393734425,0.276949078,0.15346837
110,0.173569873,0.398890257,0.271938264,0.155601606
111,0.17085512,0.391737968,0.278413057,0.1589939
112,0.167826623,0.397886068,0.27834031,0.155947
113,0.171443328,0.404010415,0.272114754,0.152431518
114,0.168128371,0.415152878,0.260386616,0.156332105
115,0.168549418,0.424683362,0.254368931,0.152398273
116,0.166391075,0.423780292,0.254194289,0.155634329
117,0.161874607,0.435534149,0.246383086,0.156208143
118,0.165732682,0.425780654,0.251578689,0.156907976
119,0.168889135,0.429119259,0.247799382,0.154192209
120,0.163923994,0.433102399,0.248069406,0.154904276
121,0.161744192,0.430954695,0.250397474,0.156903654
122,0.163466573,0.430864513,0.247837543,0.157831356
123,0.163114458,0.426835477,0.254682869,0.155367211
124,0.163284719,0.431706667,0.251783699,0.153224826
125,0.164919376,0.417342514,0.264495164,0.153242961
126,0.159392372,0.419497013,0.262833327,0.158277258
127,0.158200532,0.415211588,0.262203068,0.164384872
128,0.158290133,0.417936444,0.258549154,0.165224314
129,0.155433461,0.425020307,0.251280099,0.168266147
130,0.154757679,0.421187609,0.252570689,0.171484038
131,0.156334758,0.418329179,0.254564285,0.170771703
132,0.153673917,0.425201029,0.254145622,0.166979492
133,0.153414324,0.428730726,0.252239794,0.165615141
134,0.151596233,0.430622458,0.248256952,0.169524387
135,0.154761538,0.415955007,0.254325747,0.174957663
136,0.158365786,0.408686519,0.25579083,0.177156895
137,0.153537169,0.418386847,0.254985034,0.17309089
138,0.157534778,0.413865656,0.253290266,0.175309286
139,0.15550366,0.415138692,0.250326097,0.179031566
140,0.147703007,0.42956239,0.244317472,0.178417102
141,0.144330844,0.437103331,0.235553652,0.183012187
142,0.149058804,0.436033249,0.236081064,0.178826839
143,0.1491808,0.432360828,0.23448208,0.183976322
144,0.142717227,0.431904674,0.239091307,0.186286837
145,0.140285656,0.44366461,0.2332986,0.182751134
146,0.138949066,0.446966112,0.23829788,0.175787002
147,0.138365269,0.43563062,0.24284476,0.183159292
148,0.145465329,0.428598285,0.244352341,0.181584075
149,0.147287816,0.422349542,0.249042004,0.181320652
150,0.143738747,0.426730871,0.24867022,0.180860117


==> multidds-multilingual-diverse-o2m-probs.csv <==
idx,eng-bos,eng-mar,eng-hin,eng-mkd,eng-ell,eng-bul,eng-fra,eng-kor
0,0.00739086,0.012840053,0.024529198,0.033059221,0.175281072,0.227629079,0.250934297,0.268336221
1,0.008755432,0.014603208,0.028013522,0.03776902,0.173126474,0.224836901,0.247859806,0.265035629
2,0.0093597,0.015448118,0.029409263,0.040126905,0.171382487,0.223249108,0.248749077,0.262275338
3,0.009983353,0.016467392,0.03090735,0.041083567,0.172719315,0.221231386,0.248531148,0.259076506
4,0.010378462,0.017142933,0.032441229,0.042753488,0.172683045,0.21998179,0.245321125,0.259297937
5,0.010615713,0.017639907,0.033597771,0.043704774,0.17298016,0.21835947,0.244255617,0.258846611
6,0.010939978,0.018184004,0.03506989,0.045478918,0.173475713,0.217039064,0.242104545,0.257707894
7,0.011232655,0.018642001,0.035962615,0.04721212,0.174763441,0.217058405,0.239461526,0.25566721
8,0.011571571,0.019089906,0.037196845,0.048482105,0.173469231,0.217130333,0.23815842,0.254901588
9,0.011795651,0.01942604,0.038195383,0.049162213,0.172521099,0.217404574,0.237329528,0.25416553
10,0.012168702,0.020032618,0.03924384,0.050217874,0.171673968,0.217527047,0.236141592,0.252994388
11,0.01262274,0.020754941,0.040744383,0.051884428,0.171279564,0.217450067,0.234906644,0.250357181
12,0.013010921,0.021329496,0.042059056,0.052879762,0.170662314,0.216051504,0.234286293,0.249720678
13,0.013609079,0.022222877,0.043224994,0.054520141,0.169797257,0.21528779,0.232548401,0.248789534
14,0.013944039,0.022995438,0.044657838,0.055934001,0.169540867,0.214662015,0.230363861,0.247901976
15,0.014231591,0.023388866,0.0456351,0.057138916,0.168659046,0.214014634,0.229779348,0.247152507
16,0.014621506,0.02411044,0.047084965,0.058782857,0.167515293,0.212048635,0.229224637,0.246611625
17,0.015312308,0.025382102,0.048809547,0.06210003,0.166481763,0.210329965,0.2282691,0.243315145
18,0.015836088,0.026124464,0.049862754,0.063404284,0.165888503,0.210066825,0.226594359,0.242222726
19,0.016397811,0.027184274,0.051652573,0.064910568,0.164707258,0.208616242,0.224752009,0.241779238
20,0.017048934,0.028145086,0.053122938,0.066823527,0.163623616,0.206787482,0.223443314,0.241005138
21,0.017554227,0.028948858,0.055064861,0.069311813,0.162753358,0.205478474,0.223025471,0.23786293
22,0.018157421,0.029829094,0.057255011,0.071029715,0.160435393,0.204162657,0.221038744,0.238091901
23,0.018600266,0.030916676,0.058813352,0.072363175,0.159320831,0.202969596,0.219873026,0.23714304
24,0.019382471,0.032109905,0.060545001,0.075778343,0.158433095,0.200987846,0.217657268,0.235106066
25,0.019946352,0.032736674,0.06163682,0.077803113,0.157589346,0.200097471,0.216141775,0.234048411
26,0.020404678,0.033479344,0.063214488,0.079489306,0.156774268,0.198903382,0.214773595,0.232960925
27,0.020939624,0.034319751,0.064828165,0.080804177,0.155714273,0.197661608,0.214235842,0.231496543
28,0.021650275,0.035486501,0.066334665,0.082033806,0.154082835,0.196386844,0.213481247,0.230543822
29,0.02254512,0.036896486,0.06847427,0.083706096,0.152936861,0.194550544,0.212149292,0.228741258
30,0.023253821,0.037741024,0.069730259,0.085165136,0.151531264,0.193314373,0.211192489,0.22807163
31,0.02386871,0.038599726,0.071813039,0.086651832,0.150514036,0.192473814,0.209461406,0.226617411
32,0.024624458,0.03982766,0.072815426,0.089114942,0.150006011,0.190962613,0.208445832,0.224203065
33,0.025276396,0.040936869,0.074402854,0.090822086,0.14875029,0.189558387,0.207124665,0.223128438
34,0.025983797,0.042121276,0.076519229,0.092252873,0.14758341,0.187467262,0.206320941,0.221751243
35,0.026783252,0.043314867,0.07816913,0.093689285,0.146769613,0.186699852,0.20487909,0.219694972
36,0.027734607,0.044811361,0.080557242,0.094826892,0.145212516,0.185723945,0.202687904,0.218445525
37,0.02858799,0.046248659,0.082539245,0.096358322,0.145015091,0.183910757,0.200646996,0.216692924
38,0.029224223,0.047102328,0.082898147,0.100002557,0.145186603,0.182921693,0.19913052,0.213533953
39,0.029649606,0.047687519,0.084437236,0.100965939,0.14548023,0.182516202,0.197024971,0.212238312
40,0.030518116,0.049219012,0.085925549,0.101918429,0.144594684,0.181099683,0.195481464,0.211243063
41,0.03143087,0.050818298,0.089810401,0.103141695,0.142026201,0.180197373,0.193747401,0.208827808
42,0.032103375,0.052134808,0.091214009,0.104534253,0.140562698,0.179140687,0.192810461,0.207499698
43,0.032849196,0.053306274,0.092856325,0.107124694,0.140012726,0.176397249,0.191718802,0.205734745
44,0.033839755,0.054452512,0.094858542,0.108210556,0.139130324,0.175518706,0.189862654,0.204126939
45,0.03495077,0.056266248,0.09687338,0.11019849,0.137663066,0.173931062,0.187933385,0.202183574
46,0.035751365,0.057271339,0.098327897,0.112098515,0.136816889,0.172587499,0.18612963,0.201016873
47,0.036459424,0.05805485,0.098742515,0.113363206,0.1367625,0.171971574,0.185059652,0.199586317
48,0.037461113,0.059827317,0.099901959,0.113564119,0.136295006,0.170858413,0.184383973,0.19770807
49,0.038011573,0.060678836,0.101410173,0.11487367,0.135259062,0.1705717,0.182959512,0.196235448
50,0.039424367,0.062677085,0.105814114,0.115361407,0.133926556,0.168053791,0.180092007,0.194650635
51,0.040560395,0.064666063,0.109162711,0.114048421,0.132254437,0.167091399,0.179288909,0.192927718
52,0.041888148,0.06637048,0.111555807,0.111488596,0.132284328,0.166240305,0.17879191,0.191380531
53,0.042630814,0.067740023,0.113696784,0.110984124,0.131360784,0.165663719,0.178032354,0.189891383
54,0.043390147,0.068863332,0.11499016,0.113117225,0.129707903,0.164431006,0.177144483,0.188355774
55,0.044888526,0.071108401,0.11554043,0.113258347,0.129333392,0.164052412,0.175206587,0.186611935
56,0.045978002,0.073052846,0.115807869,0.115006067,0.12970382,0.162044555,0.174059674,0.184347183
57,0.047415067,0.075692937,0.116014898,0.115303397,0.12913312,0.160647079,0.172559887,0.183233604
58,0.048789732,0.078014739,0.118370727,0.11320179,0.129003912,0.159042627,0.171349213,0.182227284
59,0.050277848,0.080100469,0.120250106,0.114434019,0.126244023,0.15684399,0.170756638,0.181092978
60,0.051019248,0.080881074,0.12056154,0.117347345,0.125818104,0.155615285,0.169258878,0.179498464
61,0.052407794,0.082439847,0.120501846,0.118266016,0.12597999,0.154069349,0.168027997,0.178307116
62,0.053671241,0.084261082,0.117846765,0.120320179,0.12649411,0.153808445,0.166300014,0.177298114
63,0.054788034,0.085515931,0.118664593,0.121344469,0.125702515,0.153021544,0.165140659,0.175822258
64,0.056027021,0.087461218,0.116620988,0.124305852,0.126329333,0.151800141,0.163346022,0.174109429
65,0.057447422,0.088768318,0.120151438,0.126661375,0.125542998,0.149574846,0.160474837,0.171378702
66,0.058585919,0.09009283,0.117600881,0.129489094,0.126292616,0.147978798,0.160232663,0.169727176
67,0.060139518,0.092245474,0.117974184,0.129010081,0.124516271,0.147739083,0.161026359,0.1673491
68,0.061388116,0.094041482,0.120604299,0.126449481,0.124352053,0.146340996,0.161589712,0.165233836
69,0.062649779,0.095993415,0.120811887,0.130413145,0.12157587,0.144721121,0.160223097,0.163611695
70,0.063992158,0.097680666,0.121017747,0.132789478,0.120533064,0.144111186,0.157813042,0.16206266
71,0.065304577,0.100713313,0.115972348,0.135201573,0.120291471,0.144512296,0.156962559,0.161041811
72,0.067487426,0.103149273,0.116415747,0.130545557,0.122019745,0.144623265,0.15710029,0.158658683
73,0.069070354,0.107141614,0.116451524,0.129864097,0.120538361,0.141689822,0.15716891,0.158075273
74,0.070520811,0.109161638,0.116319545,0.129741967,0.119983599,0.139537603,0.157536238,0.157198608
75,0.072077148,0.111217856,0.117171593,0.12913461,0.121130764,0.138575479,0.154919744,0.15577279
76,0.073907718,0.114322893,0.117037319,0.126255631,0.122193776,0.138971776,0.152172342,0.155138552
77,0.075556606,0.115655787,0.117304869,0.124767192,0.122202694,0.137166053,0.152730569,0.154616207
78,0.076700516,0.116075881,0.116614588,0.123317301,0.123929054,0.137611881,0.152512029,0.153238714
79,0.079327412,0.118628696,0.116488732,0.122639507,0.123027451,0.135506749,0.152917951,0.151463524
80,0.080383345,0.121176615,0.113406777,0.126382813,0.121112116,0.133667916,0.15322493,0.150645509
81,0.081707008,0.122224592,0.113074169,0.125298321,0.123603322,0.134586707,0.151403934,0.148101941
82,0.083220489,0.123990424,0.114913739,0.123395346,0.121723421,0.1349103,0.151845098,0.14600113
83,0.084388919,0.124474436,0.115997083,0.125557989,0.117984548,0.13591285,0.150832906,0.144851267
84,0.086027592,0.126001745,0.117001943,0.125387788,0.117708862,0.136272341,0.148963138,0.142636552
85,0.087562151,0.128005952,0.117019966,0.122920662,0.118187845,0.133335918,0.152931631,0.140035868
86,0.089701459,0.131458193,0.116484702,0.121047862,0.12018574,0.131737188,0.150356159,0.139028624
87,0.090721481,0.130791903,0.114714272,0.122700229,0.124626018,0.129937291,0.149911374,0.136597455
88,0.091650248,0.131287545,0.114762992,0.123367764,0.126070023,0.12942715,0.148253784,0.135180518
89,0.093777694,0.131449282,0.111416355,0.125004441,0.125816226,0.130672306,0.148293003,0.133570701
90,0.09660998,0.134172842,0.107752517,0.12384671,0.127229452,0.130746529,0.146199942,0.133442014
91,0.099026449,0.131600901,0.107112817,0.12600328,0.129045233,0.129903316,0.143861234,0.133446753
92,0.100531124,0.132546917,0.108170845,0.126537323,0.1275433,0.129065841,0.143771619,0.131833091
93,0.102383383,0.134815335,0.108488202,0.127059311,0.122095592,0.129865453,0.143433571,0.131859139
94,0.102617197,0.135723159,0.106754318,0.132272676,0.122188263,0.127071574,0.145339429,0.128033355
95,0.105027229,0.131955802,0.110676512,0.130670771,0.11994832,0.127795786,0.147595435,0.126330167
96,0.108448938,0.132571504,0.110505089,0.12907061,0.121077172,0.128878579,0.143640921,0.125807226
97,0.110074081,0.130606219,0.110792205,0.130443856,0.121463008,0.132862598,0.141157076,0.122600965
98,0.111931458,0.127478689,0.10923063,0.133663833,0.124196135,0.132004425,0.140992105,0.120502725
99,0.11134772,0.128427193,0.10747692,0.136046007,0.125704855,0.1337699,0.138798684,0.118428685
100,0.112990417,0.131232724,0.107147358,0.134084985,0.121939935,0.134048328,0.13985616,0.118700132
101,0.114767931,0.131564066,0.108129904,0.134788498,0.122565046,0.130662486,0.137147322,0.120374732
102,0.117118962,0.130880043,0.106499761,0.131083891,0.121160753,0.134386525,0.137556553,0.121313497
103,0.117507301,0.130404368,0.108736075,0.131088853,0.121559151,0.132557616,0.136438712,0.121707857
104,0.119767427,0.127998874,0.108357988,0.13013114,0.118416838,0.132206291,0.14148894,0.121632501
105,0.120329134,0.1294875,0.112555556,0.129696622,0.121168524,0.129133433,0.136935443,0.120693795
106,0.122151949,0.133339003,0.108870804,0.129489198,0.122058988,0.125538081,0.138355598,0.12019635
107,0.122168362,0.13266556,0.105180986,0.130734861,0.123778567,0.125502661,0.138157025,0.121811993
108,0.121664941,0.132862657,0.104327746,0.130981922,0.123921849,0.127085984,0.140946388,0.118208528
109,0.122841239,0.135438845,0.10471613,0.132215992,0.121525221,0.128390878,0.138166666,0.11670506
110,0.124637,0.132641479,0.105573244,0.130541608,0.122626089,0.129095852,0.138675928,0.116208851
111,0.120859444,0.134861946,0.105039462,0.133122206,0.121720836,0.126446992,0.140832037,0.117117055
112,0.123519011,0.136012435,0.103150517,0.134883597,0.122989625,0.129344016,0.137699857,0.112400934
113,0.126560628,0.135670528,0.104231514,0.134089246,0.121604621,0.12763989,0.136472881,0.113730662
114,0.12750797,0.137546971,0.103786968,0.130454078,0.12093322,0.131631464,0.137263715,0.110875562
115,0.128492415,0.139733598,0.106683016,0.127409145,0.118634872,0.127888486,0.139199317,0.111959189
116,0.129269049,0.136607692,0.106141202,0.123548746,0.118755773,0.126792714,0.145031154,0.113853596
117,0.129391506,0.135825694,0.105577804,0.124779001,0.118607149,0.129270658,0.141079083,0.115469106
118,0.131882921,0.1324981,0.110269956,0.122170515,0.115870945,0.129042611,0.141508713,0.116756193
119,0.133222163,0.128550157,0.111583315,0.121048279,0.114029936,0.13300173,0.142693803,0.115870565
120,0.132297441,0.130912751,0.112203129,0.120583199,0.109868795,0.136274025,0.141211614,0.116649009
121,0.130336434,0.135281131,0.107304052,0.121733926,0.110590085,0.134058028,0.140314013,0.120382302
122,0.133537918,0.132094279,0.108271807,0.11794813,0.112859182,0.136017531,0.141837478,0.117433682
123,0.132711828,0.13149263,0.10365814,0.117791854,0.114367224,0.139167234,0.143396035,0.117415033
124,0.131073236,0.134392306,0.10309685,0.114924267,0.115130633,0.140313894,0.144294247,0.116774529
125,0.130256668,0.131918117,0.103804775,0.117481068,0.118278526,0.139534742,0.144154236,0.114571884
126,0.129810795,0.132954478,0.101969227,0.121032372,0.114226311,0.137659892,0.147222474,0.115124471
127,0.129813045,0.133894116,0.103815086,0.125170842,0.115318626,0.136719197,0.141061142,0.114207879
128,0.129072025,0.134501427,0.102842517,0.123667024,0.115121536,0.134863511,0.142744079,0.117187932
129,0.130754918,0.130803972,0.104683802,0.124083817,0.114509046,0.133575827,0.142345116,0.11924351
130,0.134964794,0.134066477,0.10205391,0.123084672,0.111367911,0.132469073,0.141065687,0.120927446
131,0.138392404,0.136600107,0.100626089,0.123053804,0.114274412,0.127645239,0.139748096,0.119659863
132,0.138978854,0.135097042,0.09945216,0.12197876,0.115338914,0.12795715,0.144576699,0.116620399
133,0.137359679,0.137967095,0.09849079,0.122663848,0.119435929,0.129029393,0.140554145,0.114499167
134,0.139279574,0.135140672,0.098292328,0.119044907,0.117485277,0.131043077,0.141422525,0.118291639
135,0.137766466,0.138733611,0.098540254,0.116784416,0.115666218,0.131582096,0.143867657,0.117059343
136,0.13606599,0.138239279,0.098800555,0.115072355,0.11499732,0.130470365,0.146959484,0.119394705
137,0.135733992,0.141026348,0.101026475,0.113297313,0.116781652,0.126008734,0.143583238,0.122542217
138,0.138444766,0.138084009,0.09987314,0.112391606,0.119339503,0.124286138,0.145682737,0.121898077
139,0.135743424,0.13997668,0.101101331,0.109995544,0.119674973,0.120728202,0.148528278,0.124251559
140,0.13846314,0.138616964,0.095270991,0.111217931,0.118862756,0.125174329,0.148160666,0.124233231
141,0.133640796,0.137203336,0.097214185,0.115989871,0.119772546,0.125342906,0.144232854,0.126603544
142,0.132939339,0.136243582,0.098243982,0.115418799,0.118687086,0.127033815,0.142776027,0.128657386
143,0.133573562,0.139731377,0.098640107,0.111550532,0.122458085,0.126052737,0.143574089,0.124419548
144,0.129577816,0.139484048,0.100415356,0.112975478,0.124398082,0.126444444,0.139877871,0.126826897
145,0.130683511,0.136005804,0.102679819,0.113303177,0.122233674,0.129140064,0.141411051,0.124542892
146,0.132414207,0.136469647,0.103366345,0.113951981,0.118631944,0.127526477,0.141720623,0.125918761
147,0.133849531,0.137587503,0.104145311,0.114410914,0.117604181,0.128732175,0.13924031,0.124430075
148,0.135590151,0.138142601,0.101256162,0.115068026,0.121609256,0.127348408,0.13892132,0.122064099
149,0.137501031,0.136909559,0.098099209,0.119015187,0.122182734,0.126406193,0.140165299,0.119720787
150,0.138750985,0.132295504,0.100741118,0.120870367,0.122979894,0.124553867,0.14311628,0.116691977
151,0.139907882,0.129687563,0.102191776,0.122677565,0.119396083,0.125852853,0.142538235,0.117748052
152,0.140269116,0.126251474,0.1035273,0.125395387,0.12024641,0.126778498,0.142133757,0.115398079
153,0.143726677,0.123543933,0.101773657,0.126715928,0.119087175,0.123746596,0.14601852,0.11538747
154,0.138362139,0.123636715,0.102089539,0.12526302,0.117513992,0.126521021,0.14880605,0.117807545
155,0.135974616,0.125933379,0.102202319,0.125242919,0.113252051,0.133958653,0.146812931,0.116623104
156,0.136151627,0.126821756,0.10320583,0.120775037,0.114010081,0.133814007,0.151050791,0.114170842
157,0.137237221,0.12767145,0.101520084,0.119280778,0.114578716,0.131286979,0.151607141,0.116817668
158,0.135601223,0.128941596,0.103871077,0.11601603,0.114458561,0.132879764,0.151030332,0.11720144
159,0.137660548,0.130162135,0.101286508,0.113463543,0.112278476,0.130717158,0.154803455,0.119628213
160,0.13986516,0.135565162,0.100566953,0.11415159,0.109975047,0.129114091,0.154861033,0.115900971
161,0.136247903,0.138058245,0.097159825,0.112848334,0.114815481,0.13171117,0.151236758,0.117922276
162,0.135746047,0.139951989,0.098432906,0.110628501,0.115324333,0.129092008,0.14798975,0.122834466
163,0.1385331,0.137272701,0.098982424,0.113026038,0.115332671,0.124847107,0.146246746,0.125759229
164,0.142123163,0.132069498,0.100803286,0.115856253,0.11514508,0.12504442,0.145516023,0.123442255
165,0.139926597,0.129055738,0.101503335,0.117445968,0.115773834,0.126031399,0.148180291,0.122082822
166,0.135048255,0.131782532,0.103299044,0.120261185,0.116082579,0.124141961,0.14587228,0.123512141
167,0.13599883,0.13181366,0.105478898,0.122888647,0.114287496,0.125473022,0.142455235,0.121604197
168,0.134261489,0.134926587,0.107751228,0.119837269,0.114253148,0.125009432,0.14085114,0.123109743
169,0.131282955,0.134835392,0.111152701,0.115249641,0.114682265,0.126411825,0.144731343,0.121653892
170,0.134054884,0.137860462,0.109102644,0.113927282,0.114325665,0.122973271,0.147452384,0.120303415
171,0.134157851,0.135859326,0.109870858,0.113014981,0.114491113,0.121317081,0.148846656,0.122442126
172,0.135207504,0.134936601,0.109514207,0.114541315,0.114061996,0.121666826,0.1513208,0.118750736
173,0.137291431,0.139581576,0.113164157,0.114577308,0.108774528,0.123524897,0.146228284,0.116857819
174,0.140656054,0.140018314,0.112721458,0.117043003,0.107014276,0.122012861,0.141397744,0.119136304
175,0.142249227,0.140596181,0.11433012,0.118942603,0.104985088,0.120689653,0.139815599,0.118391536
176,0.143802688,0.140160248,0.113826588,0.117305227,0.106547944,0.1192564,0.141068175,0.118032694
177,0.143738031,0.138910979,0.111449964,0.11521095,0.107736364,0.123149045,0.144854546,0.114950143
178,0.149418846,0.138691321,0.10710296,0.11691045,0.11002747,0.122675806,0.142626345,0.112546854
179,0.147746041,0.143244728,0.110746376,0.112897791,0.108193435,0.121105328,0.142647237,0.113419101
180,0.143469781,0.142574728,0.110445596,0.114840329,0.108602323,0.122150101,0.141436979,0.116480201
181,0.140704736,0.140833169,0.111658417,0.116164282,0.107148141,0.126450762,0.140766039,0.116274476
182,0.144132361,0.139030531,0.108137608,0.116688825,0.107805654,0.12798667,0.142080128,0.114138246
183,0.143483922,0.136571229,0.108665571,0.115187414,0.109840587,0.130974099,0.142435551,0.112841614
184,0.143901065,0.133069798,0.111505538,0.117568061,0.111958653,0.131728292,0.138932511,0.111336112
185,0.146713138,0.135752574,0.11036399,0.115807302,0.112611197,0.129519135,0.141312614,0.107920021
186,0.151403442,0.137571678,0.111909039,0.117031358,0.108567148,0.126251951,0.138737634,0.10852778
187,0.153417408,0.138803452,0.112029947,0.116694808,0.108944319,0.125931025,0.13530381,0.108875193
188,0.154003575,0.138117447,0.108661123,0.114333972,0.113430806,0.125741705,0.136314288,0.109397151
189,0.152470946,0.137049854,0.109451957,0.114688329,0.113215819,0.12663883,0.140782356,0.105701908
190,0.146914899,0.142325476,0.107496299,0.116263345,0.114521638,0.127313375,0.139115617,0.106049292
191,0.149255857,0.138545483,0.107248276,0.113771334,0.112437449,0.130396247,0.140916377,0.107428983
192,0.153596669,0.137732863,0.106613033,0.114704616,0.114601165,0.127572685,0.136132732,0.109046273
193,0.149235398,0.138416573,0.107903041,0.111201793,0.120387666,0.125317216,0.133565634,0.113972679
194,0.14825581,0.137086093,0.104893744,0.108497418,0.120705478,0.125863805,0.138910741,0.115786903
195,0.148720995,0.136275768,0.108941831,0.110143542,0.121886469,0.121027052,0.137776539,0.115227774
196,0.14630805,0.132329404,0.109080292,0.111674756,0.122896217,0.123010695,0.137365833,0.117334776
197,0.148727104,0.132072851,0.110373855,0.106624343,0.123885632,0.122947715,0.137015283,0.118353248
198,0.149172902,0.130904868,0.109640092,0.107721739,0.120807454,0.124289438,0.136255741,0.121207774
199,0.149643525,0.12740685,0.109995522,0.10856843,0.119465195,0.124018662,0.139926687,0.1209751
200,0.148697332,0.129966334,0.110508293,0.10664694,0.118757516,0.124421887,0.141769722,0.119232014
201,0.1491054,0.125473887,0.109965689,0.110267274,0.117008746,0.126830608,0.146539167,0.114809223
202,0.144700408,0.129332885,0.110543333,0.112507857,0.113402314,0.125509515,0.144577831,0.119425856
203,0.141773969,0.130918413,0.110250674,0.110001162,0.114510335,0.128869221,0.144830406,0.118845887
204,0.144009277,0.128790587,0.108466417,0.11312554,0.117794536,0.123378195,0.14333491,0.121100567
205,0.142005682,0.129980534,0.110147052,0.116626248,0.116940603,0.12058863,0.14171505,0.121996149
206,0.143023729,0.129550248,0.105700895,0.11830698,0.118637331,0.119571842,0.141208321,0.124000646
207,0.141952813,0.133758038,0.105746932,0.115341678,0.121395603,0.119858578,0.14021486,0.121731542
208,0.143858358,0.13256669,0.109069385,0.11481718,0.118378535,0.120933041,0.140592411,0.119784407
209,0.147020444,0.133888483,0.109855689,0.115925722,0.116901912,0.121477835,0.13745676,0.117473215
210,0.150957897,0.129348457,0.110888809,0.114952907,0.119098052,0.123866521,0.136192381,0.114694931
211,0.151203439,0.128712609,0.109770529,0.11479108,0.120060295,0.125737131,0.136904925,0.112819962
212,0.147340804,0.129998073,0.111509703,0.113074131,0.121900328,0.125543863,0.136182755,0.114450298
213,0.151874334,0.128619984,0.110297978,0.111941703,0.12067093,0.131084234,0.133954063,0.111556783
214,0.150544494,0.129001528,0.1138248,0.111859791,0.120013744,0.130063444,0.135412574,0.109279588
215,0.150421932,0.129371017,0.113227285,0.10833782,0.119918346,0.130825549,0.137594506,0.110303506
216,0.154253975,0.125092849,0.109528638,0.10943523,0.119849786,0.133048162,0.139391661,0.109399721
217,0.152382806,0.127397969,0.107377626,0.1097183,0.123111822,0.130237877,0.140220165,0.109553449
218,0.150710613,0.128034696,0.108305268,0.106952392,0.127288267,0.128116056,0.142733872,0.107858844
219,0.147365943,0.125959799,0.110788837,0.109891988,0.123957008,0.130619913,0.146158323,0.105258174
220,0.144807041,0.126986086,0.107239448,0.107567176,0.128029853,0.133382276,0.143170834,0.108817287
221,0.143862933,0.123138867,0.10672836,0.108005807,0.12814942,0.135873094,0.146930426,0.107311115
222,0.139915898,0.123597533,0.105455637,0.107741393,0.126700208,0.137316719,0.14889358,0.110378988
223,0.139035046,0.124660149,0.106834158,0.104282938,0.125791401,0.137680024,0.15465866,0.107057638
224,0.141875982,0.122080512,0.109807372,0.102532841,0.126900569,0.135056525,0.155445963,0.10630025
225,0.143137828,0.122451685,0.107554317,0.105904758,0.123931371,0.133469507,0.157553539,0.105996951
226,0.145865664,0.121947154,0.104218289,0.105519503,0.125748947,0.134826466,0.158070907,0.103803046


==> multiuat-multidomain-1-probs.csv <==
idx,WMT,Tanzil,EMEA,KDE4
0,0.82038279,0.093704399,0.057693446,0.028219364
1,0.797843039,0.105289675,0.064889207,0.031978115
2,0.788306415,0.110716179,0.067522332,0.033455059
3,0.78060925,0.114700586,0.069951676,0.034738515
4,0.772679567,0.119344272,0.072166122,0.035809986
5,0.764902234,0.123393357,0.074750483,0.036953904
6,0.758120537,0.12785469,0.076357536,0.037667248
7,0.750173986,0.132519558,0.078596145,0.038710367
8,0.743346155,0.136426196,0.08051917,0.039708428
9,0.736888349,0.139882088,0.082583748,0.04064583
10,0.730811238,0.143204704,0.084515065,0.041469019
11,0.725068808,0.145619199,0.086763196,0.042548809
12,0.717572629,0.149543315,0.089038581,0.043845482
13,0.710043192,0.152863503,0.091805547,0.045287706
14,0.702832341,0.156533331,0.094277382,0.046356995
15,0.695341289,0.160898998,0.096232131,0.047527548
16,0.688709855,0.164556593,0.098257974,0.048475523
17,0.681568444,0.167822555,0.100891083,0.049717989
18,0.674124897,0.171380073,0.103650309,0.05084471
19,0.667384148,0.175177753,0.105616972,0.051821135
20,0.659262359,0.179154828,0.108374447,0.053208325
21,0.652709663,0.18167159,0.110909946,0.054708775
22,0.64410764,0.186225563,0.113645881,0.056020908
23,0.637323618,0.188816831,0.11642877,0.057430692
24,0.628850341,0.192506939,0.119772345,0.058870371
25,0.621847093,0.195875317,0.122258313,0.060019266
26,0.614632547,0.199806288,0.124291144,0.061270032
27,0.607886016,0.201134816,0.128200576,0.062778614
28,0.60120368,0.202230439,0.131939888,0.064626001
29,0.593191862,0.205440864,0.1351787,0.066188604
30,0.583813131,0.209633708,0.138538599,0.068014525
31,0.578104436,0.210822269,0.141633615,0.069439724
32,0.568761468,0.214739576,0.145206437,0.071292497
33,0.562323868,0.216315284,0.148445085,0.072915733
34,0.554484546,0.219247416,0.151413217,0.074854821
35,0.546794295,0.223107904,0.153724864,0.076372914
36,0.539170444,0.226177439,0.156768993,0.077883191
37,0.531396985,0.229156181,0.159968376,0.079478472
38,0.524367988,0.230948359,0.163337141,0.08134646
39,0.515868783,0.233543947,0.167419985,0.083167292
40,0.510499299,0.234423041,0.170189351,0.084888346
41,0.503150344,0.236868382,0.173367202,0.086614028
42,0.498204738,0.234802231,0.178405866,0.088587053
43,0.493547678,0.232802257,0.182522357,0.091127753
44,0.487409949,0.233754516,0.185228899,0.093606673
45,0.480417043,0.236743107,0.187659532,0.095180303
46,0.474679381,0.235105217,0.192813307,0.097402029
47,0.468713522,0.235676304,0.196349636,0.099260546
48,0.463260502,0.234869555,0.199877948,0.101991951
49,0.456659615,0.235273108,0.203918844,0.104148395
50,0.451061726,0.23612304,0.206433982,0.106381305
51,0.444523573,0.237734228,0.20958896,0.108153254
52,0.439563453,0.236748338,0.213146016,0.110542238
53,0.430437028,0.240249708,0.217180252,0.112132967
54,0.428155452,0.235208452,0.220747977,0.115888231
55,0.422439188,0.234476909,0.224390268,0.118693545
56,0.417628407,0.232505858,0.228338495,0.121527322
57,0.413942605,0.229717121,0.232220635,0.124119669
58,0.407042354,0.232744575,0.234191328,0.126021698
59,0.39759177,0.239526555,0.235213771,0.127667934
60,0.39022845,0.242770314,0.237316325,0.12968488
61,0.386166126,0.237838238,0.243194848,0.132800817
62,0.383505821,0.23190999,0.248484418,0.136099726
63,0.377914518,0.230548844,0.252102017,0.139434665
64,0.37122643,0.231196746,0.255153567,0.142423257
65,0.364290446,0.23154752,0.259407938,0.144754112
66,0.356679678,0.234532803,0.262885571,0.145901993
67,0.349559575,0.236428335,0.26651299,0.14749907
68,0.34538731,0.234300599,0.268339455,0.151972696
69,0.342215598,0.22875908,0.274045587,0.154979721
70,0.337410003,0.230213314,0.274232626,0.158144042
71,0.334362596,0.22698088,0.27685526,0.161801249
72,0.326710194,0.229922548,0.278946817,0.164420396
73,0.321700752,0.235191435,0.276380092,0.166727737
74,0.318294793,0.234119564,0.277462065,0.170123562
75,0.312774807,0.234054253,0.281376809,0.171794176
76,0.309263378,0.230871767,0.284752071,0.175112739
77,0.305714905,0.228314325,0.286390007,0.179580733
78,0.302416056,0.231662869,0.282686859,0.18323414
79,0.298767984,0.239400998,0.275884807,0.185946211
80,0.293261439,0.240080297,0.278273106,0.188385159
81,0.2889193,0.238408625,0.281279683,0.191392437
82,0.28812027,0.234624907,0.281138033,0.196116835
83,0.288813859,0.232281163,0.27631864,0.202586338
84,0.284754395,0.235582337,0.274550289,0.205112994
85,0.284736633,0.237430438,0.267927885,0.209905028
86,0.282877594,0.237994835,0.266312957,0.212814704
87,0.282687813,0.235753357,0.266352206,0.215206623
88,0.27839759,0.241423666,0.26385057,0.216328129
89,0.275354147,0.243125141,0.260225773,0.22129488
90,0.270555586,0.244486943,0.261473119,0.223484397
91,0.272871703,0.238156557,0.260957628,0.228014097
92,0.269886553,0.238288879,0.259333909,0.232490674
93,0.267415196,0.233014449,0.265967876,0.233602464
94,0.26290217,0.239793018,0.26177749,0.235527322
95,0.263415337,0.237817645,0.261915833,0.236851186
96,0.261276484,0.236335352,0.264755905,0.23763226
97,0.258311749,0.231245026,0.270924449,0.239518791
98,0.256924272,0.23694174,0.265895545,0.240238458
99,0.253265381,0.23907952,0.267657697,0.239997402
100,0.247307658,0.232454807,0.277878374,0.242359117
101,0.246956885,0.234554708,0.27442044,0.244067937
102,0.245024607,0.237427399,0.270794004,0.24675405
103,0.241860315,0.245084435,0.274540454,0.238514811
104,0.244096294,0.239967465,0.273456633,0.242479563
105,0.243089125,0.23981896,0.268123448,0.248968452
106,0.240704015,0.237482116,0.268190622,0.253623217
107,0.237689316,0.237946391,0.273685634,0.250678629
108,0.237912163,0.240966827,0.27052471,0.250596344
109,0.234763384,0.236394748,0.282894999,0.245946899
110,0.237053141,0.238775089,0.276090682,0.248081088
111,0.234680116,0.233200252,0.277375162,0.2547445
112,0.239163682,0.226264283,0.278540194,0.256031871
113,0.233609557,0.225990862,0.289766431,0.25063318
114,0.237047285,0.22852844,0.282286584,0.252137721
115,0.233141303,0.228404254,0.288667798,0.249786645
116,0.235787928,0.233202636,0.283008933,0.248000473
117,0.241126433,0.234723389,0.277511358,0.24663879
118,0.245274216,0.231478527,0.280167282,0.24307996
119,0.241835788,0.232920289,0.281549454,0.24369444
120,0.247729108,0.228371888,0.277964085,0.245934919
121,0.250100106,0.232509911,0.273762345,0.243627638
122,0.245264277,0.230434746,0.271094143,0.253206849
123,0.251199603,0.232814014,0.265187889,0.250798434
124,0.246313378,0.229388162,0.267761111,0.256537378
125,0.247813284,0.22685422,0.275393188,0.249939293
126,0.246501267,0.226590961,0.270044863,0.256862909
127,0.242844746,0.231264561,0.269061774,0.256828934
128,0.244240388,0.234715074,0.264667243,0.25637731
129,0.241825312,0.22950758,0.272790223,0.255876899
130,0.251524955,0.228623524,0.269042194,0.250809342
131,0.25219956,0.232241631,0.268334091,0.247224733
132,0.249732479,0.2362286,0.26488772,0.249151185
133,0.244897261,0.234964103,0.270899475,0.249239117
134,0.242473915,0.240794733,0.272476196,0.244255155
135,0.240170941,0.240913272,0.267332554,0.251583278
136,0.243481189,0.232362598,0.268892258,0.255263984
137,0.245053917,0.231860295,0.272248596,0.250837177
138,0.235435233,0.235064,0.283439308,0.246061444
139,0.23753643,0.230403408,0.283987552,0.248072624
140,0.238094807,0.231507331,0.273988426,0.256409407
141,0.238468021,0.22670497,0.276762754,0.2580643
142,0.24497354,0.228936389,0.272695452,0.253394604
143,0.246061042,0.236549258,0.268434405,0.248955339
144,0.2474114,0.237177804,0.263355404,0.252055347
145,0.242743537,0.240158603,0.263572276,0.253525615
146,0.249290854,0.239790335,0.256490886,0.254427969
147,0.245038167,0.23744081,0.263545036,0.253975987
148,0.240839705,0.244648576,0.261691511,0.252820194
149,0.250433505,0.237195909,0.268803775,0.243566766
150,0.248941734,0.235328525,0.265861243,0.249868467


==> multiuat-multidomain-1e20-probs.csv <==
idx,WMT,Tanzil,EMEA,KDE4
0,0.25,0.25,0.25,0.25
1,0.253345758,0.244330287,0.248805761,0.253518224
2,0.246808708,0.238898307,0.25879398,0.255499005
3,0.239987165,0.233057201,0.261847734,0.2651079
4,0.239387155,0.233249739,0.264963984,0.262399107
5,0.23845087,0.231978431,0.267583221,0.261987507
6,0.234997347,0.232517734,0.267460555,0.265024334
7,0.238558859,0.229226738,0.265636593,0.26657778
8,0.234452367,0.228773028,0.271870136,0.264904469
9,0.236975893,0.232368499,0.267095119,0.263560534
10,0.240433604,0.230656922,0.269806027,0.259103477
11,0.238409966,0.234033659,0.26947552,0.25808087
12,0.241470471,0.231980249,0.271653771,0.254895478
13,0.236283287,0.238384917,0.275510848,0.249820903
14,0.236561656,0.24445194,0.270275801,0.248710647
15,0.240060806,0.240058333,0.268218488,0.251662433
16,0.241586983,0.237671077,0.269302368,0.251439601
17,0.239896104,0.236354262,0.267487437,0.256262183
18,0.24048312,0.239971921,0.268335134,0.251209795
19,0.239673749,0.244137555,0.270380229,0.245808482
20,0.238649994,0.235397741,0.280958086,0.244994164
21,0.245476902,0.233866856,0.281424642,0.239231601
22,0.242767394,0.236834928,0.278177679,0.242219985
23,0.246069178,0.241399795,0.270601153,0.241929829
24,0.24292022,0.241070166,0.274571329,0.241438299
25,0.236892134,0.236597747,0.276224405,0.250285685
26,0.242075279,0.238973305,0.270958036,0.247993425
27,0.243274897,0.236711457,0.268719822,0.251293808
28,0.248575941,0.231586188,0.27622208,0.243615836
29,0.246186674,0.238632008,0.27250728,0.242674068
30,0.238275871,0.235355705,0.282492191,0.243876263
31,0.246889025,0.229234189,0.280884892,0.24299185
32,0.2462717,0.2283905,0.277546078,0.247791737
33,0.244907588,0.229400933,0.272423714,0.253267765
34,0.242284849,0.232734516,0.27079621,0.254184365
35,0.240172699,0.232083872,0.26768738,0.260056049
36,0.246309474,0.23299326,0.262289524,0.258407742
37,0.245123148,0.229977831,0.262996167,0.261902839
38,0.246130243,0.230184108,0.266162902,0.257522732
39,0.248484477,0.231709316,0.267286241,0.252519935
40,0.247235969,0.23191756,0.270637721,0.250208706
41,0.242682487,0.230586588,0.279456735,0.24727416
42,0.234570399,0.23181051,0.276088208,0.257530868
43,0.237074494,0.231486782,0.275062293,0.256376386
44,0.237498701,0.237210155,0.273416996,0.251874119
45,0.240855619,0.236716837,0.273733705,0.248693809
46,0.242893964,0.236091658,0.272974938,0.248039499
47,0.234536245,0.232144445,0.282863736,0.250455618
48,0.241701379,0.227461442,0.278771877,0.252065301
49,0.238375753,0.231392786,0.281121612,0.249109849
50,0.243702486,0.235537678,0.270630032,0.250129819
51,0.245716959,0.241210625,0.264036417,0.249035999
52,0.245268926,0.248285204,0.25876376,0.247682154
53,0.243524984,0.244019642,0.262839049,0.249616295
54,0.237662479,0.237212852,0.268764228,0.256360441
55,0.241641492,0.237319425,0.264323413,0.256715715
56,0.246777549,0.237496808,0.258114487,0.257611156
57,0.252860367,0.241467729,0.251838863,0.253832996
58,0.247785166,0.241428226,0.252212733,0.25857383
59,0.244022936,0.243294418,0.255459368,0.257223278
60,0.246233001,0.239984289,0.262970924,0.250811756
61,0.238335818,0.243445873,0.264680415,0.253537863
62,0.244822592,0.23833704,0.263924837,0.252915472
63,0.240331963,0.237833172,0.278047562,0.243787289
64,0.239487052,0.232898444,0.275483072,0.252131432
65,0.238342822,0.232947707,0.281152457,0.247557044
66,0.238038138,0.23426351,0.27541095,0.252287418
67,0.23029843,0.238458231,0.278224856,0.253018469
68,0.229823068,0.24354732,0.275177836,0.251451761
69,0.232456282,0.235655889,0.278848499,0.2530393
70,0.231390029,0.233916193,0.283354819,0.251338989
71,0.234764948,0.229313642,0.289133102,0.246788308
72,0.231352761,0.231821865,0.292453021,0.244372383
73,0.23856996,0.227871582,0.290214896,0.243343532
74,0.23613888,0.227330223,0.294355094,0.242175773
75,0.240682915,0.230283916,0.280421823,0.248611376
76,0.243286982,0.23590295,0.271020353,0.24978973
77,0.238319963,0.237881497,0.272889942,0.250908583
78,0.23988691,0.234139159,0.271053821,0.254920125
79,0.24333638,0.230898857,0.276673466,0.249091327
80,0.249340177,0.229957521,0.272772163,0.247930169
81,0.241587684,0.235909969,0.2833139,0.239188462
82,0.240615234,0.23629348,0.279167295,0.243923962
83,0.23809059,0.238265201,0.272077352,0.251566917
84,0.237830952,0.238278717,0.26882565,0.255064636
85,0.244080752,0.237844661,0.264379859,0.253694743
86,0.245904937,0.240335777,0.263037682,0.250721633
87,0.245653465,0.237228781,0.264848709,0.252269
88,0.243223339,0.238313138,0.269803584,0.248659968
89,0.245304629,0.238116235,0.26452437,0.252054781
90,0.244521588,0.242231712,0.253971815,0.2592749
91,0.252152532,0.232086241,0.259289622,0.256471604
92,0.249813497,0.232546419,0.260490716,0.257149398
93,0.246389523,0.23292096,0.266621739,0.254067779
94,0.250721544,0.229059026,0.273219913,0.246999472
95,0.259202689,0.235487103,0.265746295,0.239563912
96,0.252248079,0.237142861,0.269998491,0.24061051
97,0.254308909,0.236313477,0.26189813,0.247479498
98,0.247884095,0.244126409,0.261735827,0.246253654
99,0.247520372,0.242914125,0.260069698,0.249495834
100,0.247824773,0.248976976,0.254227102,0.248971134
101,0.238964334,0.243806496,0.259166062,0.258063138
102,0.240664497,0.239356503,0.260622382,0.259356588
103,0.252192199,0.233701378,0.264275968,0.249830499
104,0.254391611,0.23215504,0.265741229,0.247712135
105,0.25105828,0.235779151,0.261048228,0.252114385
106,0.250195354,0.235161111,0.265043408,0.249600142
107,0.249870047,0.23502773,0.266697705,0.248404518
108,0.246207938,0.236561149,0.271917343,0.2453136
109,0.247380286,0.23442544,0.275877267,0.242316991
110,0.241174921,0.230491027,0.284918845,0.243415222
111,0.236366495,0.223459736,0.297356397,0.242817327
112,0.236520618,0.229091942,0.286510825,0.247876585
113,0.236078322,0.235054061,0.279272467,0.249595135
114,0.238274798,0.235434324,0.278978765,0.247312114
115,0.242969513,0.232651189,0.27278775,0.251591563
116,0.243745759,0.234164253,0.273885429,0.248204574
117,0.239053711,0.238767743,0.276432633,0.245745912
118,0.237035573,0.234296113,0.27893573,0.249732614
119,0.245274469,0.234492227,0.274832636,0.245400652
120,0.242748544,0.236160681,0.276882172,0.244208589
121,0.239410788,0.231163427,0.286372989,0.243052781
122,0.243960738,0.230519176,0.288249522,0.237270579
123,0.239631101,0.231772885,0.294818938,0.233777061
124,0.242873728,0.232100189,0.286986887,0.238039181
125,0.244764134,0.238019049,0.272944152,0.244272664
126,0.244156048,0.241874173,0.272448272,0.241521478
127,0.24178797,0.243035749,0.268364906,0.24681136
128,0.242038339,0.242067084,0.268404812,0.247489721
129,0.237828836,0.242259562,0.27568236,0.244229242
130,0.232908413,0.247019678,0.278909445,0.241162434
131,0.23940739,0.242573455,0.272666693,0.245352462
132,0.241971403,0.242459103,0.266903371,0.248666093
133,0.2381524,0.238377467,0.267013073,0.256457061
134,0.238154456,0.245247111,0.260325968,0.256272435
135,0.239736766,0.24204129,0.26096797,0.257253975
136,0.233997807,0.251420647,0.263338596,0.251242965
137,0.234222099,0.242705315,0.266581178,0.256491363
138,0.242694661,0.238276541,0.260523677,0.258505166
139,0.244457364,0.238597184,0.264921397,0.252024055
140,0.246225134,0.239746243,0.257595509,0.2564331
141,0.243078887,0.243225053,0.252237797,0.261458248
142,0.248624489,0.235900521,0.250072032,0.265402943
143,0.244885445,0.235850275,0.260157257,0.259107023
144,0.244465202,0.237034604,0.262932092,0.255568087
145,0.245973378,0.237879917,0.261166602,0.254980057
146,0.24526161,0.237593368,0.268309891,0.248835176
147,0.247491822,0.239118204,0.265392393,0.247997567
148,0.241209537,0.233982518,0.278566867,0.246241108
149,0.237546578,0.235886127,0.28150174,0.245065555
150,0.24158968,0.236961037,0.274269134,0.247180179


==> multiuat-multidomain-5-probs.csv <==
idx,WMT,Tanzil,EMEA,KDE4
0,0.364204359,0.235990124,0.214174187,0.18563133
1,0.341203272,0.227400526,0.230830222,0.200565949
2,0.33046028,0.218507499,0.238744602,0.21228765
3,0.321012318,0.219481841,0.244741336,0.214764506
4,0.31942606,0.215703338,0.245794952,0.219075665
5,0.311159045,0.22197783,0.248621792,0.218241334
6,0.30530265,0.224784538,0.250209421,0.219703421
7,0.302874804,0.220367968,0.254120976,0.222636297
8,0.300459415,0.217650518,0.257106423,0.224783659
9,0.294509351,0.222551063,0.25715977,0.225779846
10,0.292783201,0.217819571,0.259755045,0.229642153
11,0.287609398,0.223187238,0.25916329,0.230040058
12,0.28235507,0.222909927,0.266105682,0.228629306
13,0.27689296,0.224627838,0.267648935,0.230830252
14,0.271454513,0.229267597,0.26870513,0.23057273
15,0.26848042,0.225923359,0.27319935,0.232396886
16,0.265106201,0.227931336,0.272550464,0.234412
17,0.261593729,0.224481761,0.278188825,0.2357357
18,0.257683516,0.236420497,0.270427555,0.235468447
19,0.254404634,0.242575318,0.265795171,0.237224862
20,0.252390146,0.241275862,0.265725464,0.240608498
21,0.25096783,0.238876045,0.268205792,0.241950348
22,0.24837622,0.238250732,0.268939227,0.24443382
23,0.250020564,0.240242645,0.263597399,0.246139422
24,0.246766359,0.236867726,0.263197094,0.253168881
25,0.243939817,0.234565422,0.268794686,0.252700031
26,0.243305475,0.241064668,0.264443904,0.251185983
27,0.241201133,0.240075588,0.263887197,0.254836082
28,0.246581271,0.240731806,0.260523379,0.2521635
29,0.247883454,0.241424143,0.260691524,0.250000924
30,0.244517729,0.238712236,0.261451483,0.255318612
31,0.245409444,0.23389782,0.261867851,0.258824885
32,0.242374033,0.236097664,0.261862159,0.259666115
33,0.237192333,0.233477309,0.273999512,0.25533089
34,0.237880439,0.230589062,0.280592054,0.250938445
35,0.238677785,0.23171328,0.276814014,0.252794921
36,0.237916023,0.236005515,0.273018122,0.253060341
37,0.23808603,0.234195173,0.276664048,0.251054674
38,0.239207119,0.231205896,0.277814865,0.251772106
39,0.235389471,0.229879037,0.286006927,0.24872458
40,0.238986686,0.230590641,0.286167234,0.244255438
41,0.241943404,0.231170386,0.278840333,0.248045847
42,0.23910892,0.227734566,0.280475467,0.252681047
43,0.242558345,0.230993807,0.274560899,0.251886934
44,0.250361443,0.231857389,0.27254343,0.245237723
45,0.251576722,0.226730585,0.266045839,0.255646795
46,0.244255558,0.232580915,0.271070838,0.252092659
47,0.240853131,0.231540293,0.274970651,0.252635926
48,0.245466635,0.232911155,0.267519057,0.254103184
49,0.249313176,0.229398936,0.265529335,0.255758524
50,0.250134021,0.231909588,0.263566911,0.254389524
51,0.251701474,0.229672983,0.268359363,0.250266194
52,0.247932166,0.233123869,0.267601609,0.251342386
53,0.246822849,0.234153777,0.26820749,0.250815839
54,0.250438839,0.227970526,0.27035296,0.251237631
55,0.24736765,0.233563751,0.26656878,0.252499789
56,0.241520345,0.245510116,0.258578986,0.254390508
57,0.248664841,0.239286497,0.254737973,0.257310688
58,0.242697641,0.240472421,0.26198861,0.254841298
59,0.237390369,0.234339714,0.267924875,0.260345042
60,0.240108207,0.233580917,0.265487731,0.260823131
61,0.24077265,0.23693724,0.27052182,0.251768321
62,0.239706069,0.234600559,0.263397157,0.2622962
63,0.234629974,0.229741469,0.267238677,0.268389821
64,0.235809714,0.234798312,0.262219518,0.267172486
65,0.238771945,0.238119408,0.262436301,0.260672361
66,0.237262994,0.241072714,0.265901893,0.255762398
67,0.231260195,0.234892562,0.281060308,0.252786905
68,0.236939088,0.233290404,0.279182404,0.250588089
69,0.236842647,0.231281608,0.281436354,0.250439405
70,0.239251271,0.230662242,0.275294483,0.254792064
71,0.246050298,0.222300246,0.282618701,0.249030754
72,0.243889377,0.227012858,0.279004812,0.250092953
73,0.2476684,0.231733069,0.275235921,0.245362625
74,0.246847332,0.231523857,0.26943925,0.252189606
75,0.24741751,0.234480903,0.268870711,0.249230877
76,0.244161353,0.234977663,0.27040866,0.25045234
77,0.238745019,0.239063963,0.267584056,0.254606992
78,0.242144495,0.240493447,0.263354182,0.254007846
79,0.240272522,0.244602442,0.258709162,0.256415844
80,0.248151466,0.240137324,0.259608418,0.252102792
81,0.244894162,0.236777782,0.269935966,0.248392031
82,0.237284988,0.229819566,0.283851743,0.249043733
83,0.232425809,0.231806979,0.28392455,0.251842588
84,0.234722182,0.231681466,0.283652186,0.24994418
85,0.24014248,0.235855833,0.276085258,0.247916415
86,0.239762038,0.23710987,0.27048263,0.252645463
87,0.240968958,0.238567099,0.270189583,0.25027433
88,0.236202657,0.233740225,0.266908526,0.263148576
89,0.240568712,0.235192358,0.266376764,0.257862151
90,0.236723304,0.239818707,0.266816765,0.256641209
91,0.238305464,0.242828295,0.264731944,0.254134297
92,0.238043189,0.241033971,0.261228293,0.259694576
93,0.238337576,0.239826024,0.265364975,0.256471425
94,0.237873688,0.236972585,0.27684018,0.248313531
95,0.250371665,0.235088781,0.270834178,0.243705377
96,0.247131929,0.238127291,0.274976134,0.239764631
97,0.246477202,0.240919322,0.27089107,0.241712436
98,0.253157169,0.238846824,0.264547348,0.24344866
99,0.252225995,0.233775899,0.269667059,0.244331047
100,0.247116074,0.228926793,0.276058406,0.247898698
101,0.241992965,0.228183106,0.277381837,0.252442122
102,0.240643412,0.231902897,0.273618996,0.253834724
103,0.245046765,0.23149766,0.272571474,0.250884116
104,0.244830117,0.2249479,0.279179513,0.251042485
105,0.246156037,0.228516892,0.279185236,0.246141836
106,0.245870277,0.232376575,0.275700986,0.246052191
107,0.243004262,0.239618689,0.271439016,0.245938018
108,0.247242481,0.23784107,0.269143224,0.245773256
109,0.240778476,0.241009116,0.271378726,0.246833652
110,0.242669031,0.241281316,0.271478564,0.244571075
111,0.241318971,0.237842634,0.266741306,0.254097044
112,0.237619102,0.236901179,0.271930248,0.253549486
113,0.242747054,0.234648734,0.264380991,0.258223206
114,0.239223719,0.236406684,0.265027583,0.259342015
115,0.246328831,0.233698934,0.26728487,0.252687335
116,0.240064368,0.227256477,0.285799086,0.246880099
117,0.236735508,0.23608844,0.278862536,0.248313516
118,0.230734035,0.238705486,0.276337892,0.254222572
119,0.233571351,0.244884595,0.269391716,0.252152383
120,0.237121567,0.241229475,0.27101773,0.250631183
121,0.237963155,0.238930911,0.277487099,0.24561882
122,0.236972138,0.240210578,0.27076596,0.252051294
123,0.238248095,0.241578221,0.265289336,0.254884362
124,0.236527905,0.239418074,0.263365179,0.260688871
125,0.239492297,0.238193914,0.264291048,0.258022755
126,0.238294125,0.236382484,0.26512605,0.260197341
127,0.241209596,0.232091382,0.265500486,0.26119858
128,0.239006177,0.243708357,0.26143834,0.255847096
129,0.246045277,0.241400614,0.261936307,0.250617832
130,0.238778144,0.237264201,0.275337845,0.248619795
131,0.242929354,0.23829031,0.270657361,0.24812302
132,0.235821053,0.233053476,0.278159291,0.252966195
133,0.235498786,0.233179778,0.282651275,0.248670176
134,0.235435218,0.236489266,0.275453359,0.252622187
135,0.240193471,0.24041906,0.273376673,0.246010825
136,0.243909016,0.23402068,0.273762196,0.248308122
137,0.246569425,0.231776118,0.269141883,0.252512604
138,0.236673072,0.235706687,0.274027288,0.253592908
139,0.236167192,0.233037993,0.285113931,0.245680884
140,0.238060474,0.235729724,0.281238168,0.244971603
141,0.235590175,0.233848408,0.288994104,0.241567269
142,0.233031482,0.228093982,0.296099931,0.24277465
143,0.237588257,0.228530973,0.282808125,0.251072615
144,0.234699681,0.234070882,0.280056566,0.25117287
145,0.234871075,0.23515214,0.281863004,0.248113781
146,0.236173645,0.235498071,0.279103279,0.249224931
147,0.240166739,0.231600791,0.283454448,0.244778067
148,0.238228559,0.231356159,0.279632449,0.250782818
149,0.244484603,0.22959432,0.270513624,0.255407453
150,0.244687125,0.225029171,0.27765581,0.252627879


==> multiuat-multidomain-probs.csv <==
idx,WMT,Tanzil,EMEA,KDE
0,0.82038279,0.093704399,0.057693446,0.028219364
1,0.797843039,0.105289675,0.064889207,0.031978115
2,0.788306415,0.110716179,0.067522332,0.033455059
3,0.78060925,0.114700586,0.069951676,0.034738515
4,0.772679567,0.119344272,0.072166122,0.035809986
5,0.764902234,0.123393357,0.074750483,0.036953904
6,0.758120537,0.12785469,0.076357536,0.037667248
7,0.750173986,0.132519558,0.078596145,0.038710367
8,0.743346155,0.136426196,0.08051917,0.039708428
9,0.736888349,0.139882088,0.082583748,0.04064583
10,0.730811238,0.143204704,0.084515065,0.041469019
11,0.725068808,0.145619199,0.086763196,0.042548809
12,0.717572629,0.149543315,0.089038581,0.043845482
13,0.710043192,0.152863503,0.091805547,0.045287706
14,0.702832341,0.156533331,0.094277382,0.046356995
15,0.695341289,0.160898998,0.096232131,0.047527548
16,0.688709855,0.164556593,0.098257974,0.048475523
17,0.681568444,0.167822555,0.100891083,0.049717989
18,0.674124897,0.171380073,0.103650309,0.05084471
19,0.667384148,0.175177753,0.105616972,0.051821135
20,0.659262359,0.179154828,0.108374447,0.053208325
21,0.652709663,0.18167159,0.110909946,0.054708775
22,0.64410764,0.186225563,0.113645881,0.056020908
23,0.637323618,0.188816831,0.11642877,0.057430692
24,0.628850341,0.192506939,0.119772345,0.058870371
25,0.621847093,0.195875317,0.122258313,0.060019266
26,0.614632547,0.199806288,0.124291144,0.061270032
27,0.607886016,0.201134816,0.128200576,0.062778614
28,0.60120368,0.202230439,0.131939888,0.064626001
29,0.593191862,0.205440864,0.1351787,0.066188604
30,0.583813131,0.209633708,0.138538599,0.068014525
31,0.578104436,0.210822269,0.141633615,0.069439724
32,0.568761468,0.214739576,0.145206437,0.071292497
33,0.562323868,0.216315284,0.148445085,0.072915733
34,0.554484546,0.219247416,0.151413217,0.074854821
35,0.546794295,0.223107904,0.153724864,0.076372914
36,0.539170444,0.226177439,0.156768993,0.077883191
37,0.531396985,0.229156181,0.159968376,0.079478472
38,0.524367988,0.230948359,0.163337141,0.08134646
39,0.515868783,0.233543947,0.167419985,0.083167292
40,0.510499299,0.234423041,0.170189351,0.084888346
41,0.503150344,0.236868382,0.173367202,0.086614028
42,0.498204738,0.234802231,0.178405866,0.088587053
43,0.493547678,0.232802257,0.182522357,0.091127753
44,0.487409949,0.233754516,0.185228899,0.093606673
45,0.480417043,0.236743107,0.187659532,0.095180303
46,0.474679381,0.235105217,0.192813307,0.097402029
47,0.468713522,0.235676304,0.196349636,0.099260546
48,0.463260502,0.234869555,0.199877948,0.101991951
49,0.456659615,0.235273108,0.203918844,0.104148395
50,0.451061726,0.23612304,0.206433982,0.106381305
51,0.444523573,0.237734228,0.20958896,0.108153254
52,0.439563453,0.236748338,0.213146016,0.110542238
53,0.430437028,0.240249708,0.217180252,0.112132967
54,0.428155452,0.235208452,0.220747977,0.115888231
55,0.422439188,0.234476909,0.224390268,0.118693545
56,0.417628407,0.232505858,0.228338495,0.121527322
57,0.413942605,0.229717121,0.232220635,0.124119669
58,0.407042354,0.232744575,0.234191328,0.126021698
59,0.39759177,0.239526555,0.235213771,0.127667934
60,0.39022845,0.242770314,0.237316325,0.12968488
61,0.386166126,0.237838238,0.243194848,0.132800817
62,0.383505821,0.23190999,0.248484418,0.136099726
63,0.377914518,0.230548844,0.252102017,0.139434665
64,0.37122643,0.231196746,0.255153567,0.142423257
65,0.364290446,0.23154752,0.259407938,0.144754112
66,0.356679678,0.234532803,0.262885571,0.145901993
67,0.349559575,0.236428335,0.26651299,0.14749907
68,0.34538731,0.234300599,0.268339455,0.151972696
69,0.342215598,0.22875908,0.274045587,0.154979721
70,0.337410003,0.230213314,0.274232626,0.158144042
71,0.334362596,0.22698088,0.27685526,0.161801249
72,0.326710194,0.229922548,0.278946817,0.164420396
73,0.321700752,0.235191435,0.276380092,0.166727737
74,0.318294793,0.234119564,0.277462065,0.170123562
75,0.312774807,0.234054253,0.281376809,0.171794176
76,0.309263378,0.230871767,0.284752071,0.175112739
77,0.305714905,0.228314325,0.286390007,0.179580733
78,0.302416056,0.231662869,0.282686859,0.18323414
79,0.298767984,0.239400998,0.275884807,0.185946211
80,0.293261439,0.240080297,0.278273106,0.188385159
81,0.2889193,0.238408625,0.281279683,0.191392437
82,0.28812027,0.234624907,0.281138033,0.196116835
83,0.288813859,0.232281163,0.27631864,0.202586338
84,0.284754395,0.235582337,0.274550289,0.205112994
85,0.284736633,0.237430438,0.267927885,0.209905028
86,0.282877594,0.237994835,0.266312957,0.212814704
87,0.282687813,0.235753357,0.266352206,0.215206623
88,0.27839759,0.241423666,0.26385057,0.216328129
89,0.275354147,0.243125141,0.260225773,0.22129488
90,0.270555586,0.244486943,0.261473119,0.223484397
91,0.272871703,0.238156557,0.260957628,0.228014097
92,0.269886553,0.238288879,0.259333909,0.232490674
93,0.267415196,0.233014449,0.265967876,0.233602464
94,0.26290217,0.239793018,0.26177749,0.235527322
95,0.263415337,0.237817645,0.261915833,0.236851186
96,0.261276484,0.236335352,0.264755905,0.23763226
97,0.258311749,0.231245026,0.270924449,0.239518791
98,0.256924272,0.23694174,0.265895545,0.240238458
99,0.253265381,0.23907952,0.267657697,0.239997402
100,0.247307658,0.232454807,0.277878374,0.242359117
101,0.246956885,0.234554708,0.27442044,0.244067937
102,0.245024607,0.237427399,0.270794004,0.24675405
103,0.241860315,0.245084435,0.274540454,0.238514811
104,0.244096294,0.239967465,0.273456633,0.242479563
105,0.243089125,0.23981896,0.268123448,0.248968452
106,0.240704015,0.237482116,0.268190622,0.253623217
107,0.237689316,0.237946391,0.273685634,0.250678629
108,0.237912163,0.240966827,0.27052471,0.250596344
109,0.234763384,0.236394748,0.282894999,0.245946899
110,0.237053141,0.238775089,0.276090682,0.248081088
111,0.234680116,0.233200252,0.277375162,0.2547445
112,0.239163682,0.226264283,0.278540194,0.256031871
113,0.233609557,0.225990862,0.289766431,0.25063318
114,0.237047285,0.22852844,0.282286584,0.252137721
115,0.233141303,0.228404254,0.288667798,0.249786645
116,0.235787928,0.233202636,0.283008933,0.248000473
117,0.241126433,0.234723389,0.277511358,0.24663879
118,0.245274216,0.231478527,0.280167282,0.24307996
119,0.241835788,0.232920289,0.281549454,0.24369444
120,0.247729108,0.228371888,0.277964085,0.245934919
121,0.250100106,0.232509911,0.273762345,0.243627638
122,0.245264277,0.230434746,0.271094143,0.253206849
123,0.251199603,0.232814014,0.265187889,0.250798434
124,0.246313378,0.229388162,0.267761111,0.256537378
125,0.247813284,0.22685422,0.275393188,0.249939293
126,0.246501267,0.226590961,0.270044863,0.256862909
127,0.242844746,0.231264561,0.269061774,0.256828934
128,0.244240388,0.234715074,0.264667243,0.25637731
129,0.241825312,0.22950758,0.272790223,0.255876899
130,0.251524955,0.228623524,0.269042194,0.250809342
131,0.25219956,0.232241631,0.268334091,0.247224733
132,0.249732479,0.2362286,0.26488772,0.249151185
133,0.244897261,0.234964103,0.270899475,0.249239117
134,0.242473915,0.240794733,0.272476196,0.244255155
135,0.240170941,0.240913272,0.267332554,0.251583278
136,0.243481189,0.232362598,0.268892258,0.255263984
137,0.245053917,0.231860295,0.272248596,0.250837177
138,0.235435233,0.235064,0.283439308,0.246061444
139,0.23753643,0.230403408,0.283987552,0.248072624
140,0.238094807,0.231507331,0.273988426,0.256409407
141,0.238468021,0.22670497,0.276762754,0.2580643
142,0.24497354,0.228936389,0.272695452,0.253394604
143,0.246061042,0.236549258,0.268434405,0.248955339
144,0.2474114,0.237177804,0.263355404,0.252055347
145,0.242743537,0.240158603,0.263572276,0.253525615
146,0.249290854,0.239790335,0.256490886,0.254427969
147,0.245038167,0.23744081,0.263545036,0.253975987
148,0.240839705,0.244648576,0.261691511,0.252820194
149,0.250433505,0.237195909,0.268803775,0.243566766
150,0.248941734,0.235328525,0.265861243,0.249868467


==> multiuat-multilingual-diverse-o2m-probs.csv <==
idx,eng-bos,eng-mar,eng-hin,eng-mkd,eng-ell,eng-bul,eng-fra,eng-kor
0,0.0073908595527903,0.0128400526128985,0.0245291980708603,0.0330592208280268,0.1752810718834165,0.2276290790654947,0.2509342965112637,0.268336221475249
1,0.00807377976232245,0.0137232828479398,0.026277450787770898,0.03537763472269485,0.1742054493337752,0.22623747519740112,0.24940105957917919,0.26670385147077114
2,0.0087566999718546,0.0146065130829811,0.0280257035046815,0.0376960486173629,0.1731298267841339,0.2248458713293075,0.2478678226470947,0.2650714814662933
3,0.0089736804366111,0.0148607310838997,0.0284009994938969,0.03924457728862755,0.17319067567586896,0.22403078526258463,0.2469861581921577,0.2643123865127563
4,0.0091906609013676,0.0151149490848183,0.0287762954831123,0.0407931059598922,0.173251524567604,0.2232156991958618,0.2461044937372207,0.2635532915592193
5,0.009360073134303051,0.0152657688595354,0.0290880016982555,0.0415061973035335,0.17277859896421427,0.22267009317874903,0.24540317803621287,0.263928085565567
6,0.0095294853672385,0.0154165886342525,0.0293997079133987,0.0422192886471748,0.1723056733608245,0.2221244871616363,0.244701862335205,0.2643028795719147
7,0.0096908113919198,0.0156635167077183,0.0297835925593972,0.04299500770866865,0.1723064482212066,0.2220224812626838,0.24423403292894358,0.26330409944057465
8,0.0098521374166011,0.0159104447811841,0.0301674772053957,0.0437707267701625,0.1723072230815887,0.2219204753637313,0.2437662035226822,0.2623053193092346
9,0.0100034014321863,0.0161308897659182,0.03048842586576935,0.04438090510666365,0.17230496555566785,0.22144804894924158,0.24318614602088923,0.26205722987651825
10,0.0101546654477715,0.0163513347506523,0.030809374526143,0.0449910834431648,0.172302708029747,0.2209756225347519,0.2426060885190963,0.2618091404438019
11,0.010323047637939401,0.01657108217477795,0.031193207018077297,0.0457299798727035,0.17223642766475677,0.2205413058400154,0.24214412271976465,0.26126083731651306
12,0.0104914298281073,0.0167908295989036,0.0315770395100116,0.0464688763022422,0.1721701472997665,0.2201069891452789,0.241682156920433,0.2607125341892242
13,0.01062485296279185,0.0169979222118854,0.0319000277668237,0.04724228195846075,0.1721621751785278,0.2198270037770271,0.24136988818645475,0.2598758637905121
14,0.0107582760974764,0.0172050148248672,0.0322230160236358,0.0480156876146793,0.1721542030572891,0.2195470184087753,0.2410576194524765,0.2590391933917999
15,0.010991958435624751,0.01756330672651525,0.0327515304088592,0.0490829925984144,0.1722226813435554,0.2190204635262489,0.24019885063171387,0.25816820561885834
16,0.0112256407737731,0.0179215986281633,0.0332800447940826,0.0501502975821495,0.1722911596298217,0.2184939086437225,0.2393400818109512,0.2572972178459167
17,0.0114219659008085,0.0182131780311465,0.03378618136048315,0.05109049566090105,0.17259219288825983,0.21781754493713373,0.23878480494022364,0.2562936097383499
18,0.0116182910278439,0.0185047574341297,0.0342923179268837,0.0520306937396526,0.172893226146698,0.217141181230545,0.2382295280694961,0.2552900016307831
19,0.0117894182913005,0.01867994107306,0.034695366397499997,0.0528492499142885,0.17290983349084849,0.21680986136198038,0.23781070113182065,0.2544556111097336
20,0.0119605455547571,0.0188551247119903,0.0350984148681163,0.0536678060889244,0.172926440834999,0.2164785414934158,0.2373918741941452,0.2536212205886841
21,0.01211865199729795,0.019057729281485053,0.03547218628227705,0.054387640208005905,0.1725467443466186,0.2161562219262123,0.23729822784662247,0.2529625743627548
22,0.0122767584398388,0.0192603338509798,0.0358459576964378,0.0551074743270874,0.1721670478582382,0.2158339023590088,0.2372045814990997,0.2523039281368255
23,0.0124427350237965,0.019541259855031953,0.0363482721149921,0.05588724836707115,0.17185025662183762,0.2154771164059639,0.23656199872493738,0.25189109146594996
24,0.0126087116077542,0.0198221858590841,0.0368505865335464,0.0566670224070549,0.171533465385437,0.215120330452919,0.2359194159507751,0.2514782547950744
25,0.012815922964364249,0.0201334180310368,0.037393270060419995,0.057637577876448604,0.17112933099269867,0.21460810303688044,0.2353838607668876,0.2508985102176666
26,0.0130231343209743,0.0204446502029895,0.0379359535872936,0.0586081333458423,0.1707251965999603,0.2140958756208419,0.2348483055830001,0.2503187656402588
27,0.013239631894975849,0.02081897109746925,0.03850527480244635,0.0597130432724952,0.17048501968383784,0.21359153091907496,0.2342440709471702,0.2494024708867073
28,0.0134561294689774,0.021193291991949,0.0390745960175991,0.0608179531991481,0.1702448427677154,0.213087186217308,0.2336398363113403,0.2484861761331558
29,0.01367678772658105,0.021512608975172,0.03972809389233585,0.06177958659827705,0.16991475969552988,0.21240453422069544,0.23316563665866852,0.24781801551580424
30,0.0138974459841847,0.021831925958395,0.0403815917670726,0.062741219997406,0.1695846766233444,0.2117218822240829,0.2326914370059967,0.2471498548984527
31,0.014129803515970651,0.0222344826906919,0.04108585789799685,0.06390294432640076,0.16927418857812881,0.21100382506847376,0.231795959174633,0.2465729936957359
32,0.0143621610477566,0.0226370394229888,0.0417901240289211,0.0650646686553955,0.1689637005329132,0.2102857679128646,0.2309004813432693,0.2459961324930191
33,0.014636192936450201,0.023026456125080502,0.042415602132678004,0.06615286692976949,0.1685652136802673,0.20966706424951545,0.23034222424030298,0.24519441276788712
34,0.0149102248251438,0.0234158728271722,0.0430410802364349,0.0672410652041435,0.1681667268276214,0.2090483605861663,0.2297839671373367,0.2443926930427551
35,0.01515883114188905,0.02382191084325305,0.043731817975640255,0.06825560703873629,0.16799641400575635,0.20843221247196192,0.22927004098892212,0.24333317577838895
36,0.0154074374586343,0.0242279488593339,0.0444225557148456,0.0692701488733291,0.1678261011838913,0.2078160643577575,0.2287561148405075,0.2422736585140228
37,0.0155962379649281,0.0245772209018468,0.04495852254331105,0.0700735934078693,0.1676090806722641,0.20727325230836866,0.2280612289905548,0.24185086786746973
38,0.0157850384712219,0.0249264929443597,0.0454944893717765,0.0708770379424095,0.1673920601606369,0.2067304402589798,0.2273663431406021,0.2414280772209167
39,0.016073645092546898,0.025295750238001298,0.046182990074157645,0.0719964951276779,0.16722037643194193,0.2060934528708458,0.22663486748933792,0.2405024394392967
40,0.0163622517138719,0.0256650075316429,0.0468714907765388,0.0731159523129463,0.167048692703247,0.2054564654827118,0.2259033918380737,0.2395768016576767
41,0.016586923971772152,0.0259489398449659,0.047463275492191245,0.07390250638127326,0.166772574186325,0.2050515040755272,0.225418746471405,0.23885555565357205
42,0.0168115962296724,0.0262328721582889,0.0480550602078437,0.0746890604496002,0.166496455669403,0.2046465426683426,0.2249341011047363,0.2381343096494674
43,0.017058028839528498,0.0266007715836167,0.04897492006421085,0.07551311701536176,0.1656039655208587,0.2040829211473465,0.2244972139596939,0.2376690432429313
44,0.0173044614493846,0.0269686710089445,0.049894779920578,0.0763371735811233,0.1647114753723144,0.2035192996263504,0.2240603268146515,0.2372037768363952
45,0.0175710674375295,0.02738337032496925,0.050458746030926704,0.07724387198686594,0.16435413062572474,0.2030033990740776,0.2236296683549881,0.23635569959878916
46,0.0178376734256744,0.027798069640994,0.0510227121412754,0.0781505703926086,0.1639967858791351,0.2024874985218048,0.2231990098953247,0.2355076223611831
47,0.0180888473987579,0.028211506083607597,0.0516141057014465,0.07898878306150431,0.1636092513799667,0.2019079104065895,0.22251731902360916,0.23506227135658259
48,0.0183400213718414,0.0286249425262212,0.0522054992616176,0.0798269957304,0.1632217168807983,0.2013283222913742,0.2218356281518936,0.2346169203519821
49,0.018659321591258,0.029148023575544302,0.053093438968062345,0.08093649521470064,0.1629366055130958,0.2005595564842224,0.22081156075000757,0.23385501652956003
50,0.0189786218106746,0.0296711046248674,0.0539813786745071,0.0820459946990013,0.1626514941453933,0.1997907906770706,0.2197874933481216,0.233093112707138
51,0.019338854588568148,0.0301940338686108,0.054881447926163646,0.08333536610007285,0.1617292165756225,0.19875374436378473,0.21907360851764673,0.2326937317848205
52,0.0196990873664617,0.0307169631123542,0.0557815171778202,0.0846247375011444,0.1608069390058517,0.1977166980504989,0.2183597236871719,0.232294350862503
53,0.0199946332722902,0.03110692836344235,0.05665075592696665,0.08577025309205055,0.16029646992683405,0.1971664503216743,0.21742102503776545,0.2315934896469116
54,0.0202901791781187,0.0314968936145305,0.0575199946761131,0.0869157686829567,0.1597860008478164,0.1966162025928497,0.216482326388359,0.2308926284313202
55,0.020617663860321,0.03200245089828965,0.05837381258606905,0.08794313669204709,0.159357875585556,0.1960303336381912,0.21557997912168497,0.230094775557518
56,0.0209451485425233,0.0325080081820488,0.059227630496025,0.0889705047011375,0.1589297503232956,0.1954444646835327,0.214677631855011,0.2292969226837158
57,0.0212587527930736,0.0330908168107271,0.06005697883665555,0.09024344384670255,0.1583493500947952,0.19465783983469004,0.2139478102326393,0.22839505970478055
58,0.0215723570436239,0.0336736254394054,0.0608863271772861,0.0915163829922676,0.1577689498662948,0.1938712149858474,0.2132179886102676,0.2274931967258453
59,0.021971471607685047,0.03420790843665595,0.06184733845293515,0.09284571185708045,0.15699215233325955,0.1932117119431495,0.2125303521752357,0.22639338672161102
60,0.0223705861717462,0.0347421914339065,0.0628083497285842,0.0941750407218933,0.1562153548002243,0.1925522089004516,0.2118427157402038,0.2252935767173767
61,0.0227142702788114,0.03526227548718445,0.063893012702465,0.09518798440694805,0.15610503405332565,0.19182571023702616,0.21097094565629954,0.22404077649116516
62,0.0230579543858766,0.0357823595404624,0.0649776756763458,0.0962009280920028,0.155994713306427,0.1910992115736007,0.2100991755723953,0.2227879762649536
63,0.0234137829393148,0.0363581553101539,0.06586265936493871,0.0975194834172725,0.15571215748786926,0.19037032127380366,0.20911499112844464,0.22164847701787946
64,0.023769611492753,0.0369339510798454,0.0667476430535316,0.0988380387425422,0.1554296016693115,0.1896414309740066,0.208130806684494,0.2205089777708053
65,0.02413367107510565,0.037542115896940204,0.06783471629023545,0.09985800459980959,0.15503442287445063,0.1888632103800773,0.2073552533984184,0.219378650188446
66,0.0244977306574583,0.038150280714035,0.0689217895269393,0.100877970457077,0.1546392440795898,0.188084989786148,0.2065797001123428,0.2182483226060867
67,0.024896844290196847,0.03868032246828075,0.06984202936291689,0.10200976207852361,0.15417017042636866,0.18748228251934046,0.20577006042003632,0.2171485275030136
68,0.0252959579229354,0.0392103642225265,0.0707622691988945,0.1031415536999702,0.1537010967731475,0.1868795752525329,0.2049604207277298,0.2160487323999405
69,0.025706626474857247,0.03978222794830795,0.07182632759213445,0.1039158627390861,0.15299654006958,0.1861743628978729,0.2041298821568489,0.2154681459069252
70,0.0261172950267791,0.0403540916740894,0.0728903859853744,0.104690171778202,0.1522919833660125,0.1854691505432129,0.203299343585968,0.2148875594139099
71,0.0264747412875294,0.04093047417700285,0.0738741792738437,0.10585018619894976,0.1516448557376861,0.18489163368940348,0.20252304524183268,0.21381086856126785
72,0.0268321875482797,0.0415068566799163,0.074857972562313,0.1070102006196975,0.1509977281093597,0.1843141168355941,0.2017467468976974,0.2127341777086258
73,0.02720196731388565,0.04201146773993965,0.07591589540243145,0.10832251235842699,0.15056569129228592,0.18367558717727656,0.20063704997301096,0.21166983246803278
74,0.0275717470794916,0.042516078799963,0.0769738182425499,0.1096348240971565,0.1501336544752121,0.183037057518959,0.1995273530483245,0.2106054872274398
75,0.0279162228107452,0.0431264732033014,0.0782113894820213,0.11022731661796564,0.14976049959659576,0.18231515586376185,0.19861767441034311,0.20982528477907175
76,0.0282606985419988,0.0437368676066398,0.0794489607214927,0.1108198091387748,0.1493873447179794,0.1815932542085647,0.1977079957723617,0.2090450823307037
77,0.028736821375787203,0.044421877712011296,0.08052830770611755,0.11104188114404676,0.14851604402065277,0.18129065632820124,0.1972985118627548,0.2081658989191055
78,0.0292129442095756,0.0451068878173828,0.0816076546907424,0.1112639531493187,0.1476447433233261,0.1809880584478378,0.1968890279531479,0.2072867155075073
79,0.0296632274985313,0.045794144272804246,0.0825058184564113,0.1117878034710884,0.14699124544858932,0.18004989624023435,0.1958511173725128,0.20735677331686014
80,0.030113510787487,0.0464814007282257,0.0834039822220802,0.1123116537928581,0.1463377475738525,0.1791117340326309,0.1948132067918777,0.207426831126213
81,0.03048197645694015,0.0470751728862524,0.08429507538676259,0.11273618787527079,0.14589197188615796,0.17837408930063245,0.19422063976526255,0.20692489296197886
82,0.0308504421263933,0.0476689450442791,0.085186168551445,0.1131607219576835,0.1454461961984634,0.177636444568634,0.1936280727386474,0.2064229547977447
83,0.03142786305397745,0.0486002508550882,0.08648870885372159,0.1139174215495586,0.14482428133487701,0.1768248230218887,0.1927583292126655,0.20515830069780344
84,0.0320052839815616,0.0495315566658973,0.0877912491559982,0.1146741211414337,0.1442023664712906,0.1760132014751434,0.1918885856866836,0.2038936465978622
85,0.03246491402387615,0.0501868966966867,0.0888850539922714,0.11487047001719469,0.1439375877380371,0.1752321496605873,0.19113875925540919,0.20328417420387263
86,0.0329245440661907,0.0508422367274761,0.0899788588285446,0.1150668188929557,0.1436728090047836,0.1744510978460312,0.1903889328241348,0.2026747018098831
87,0.0333208423107862,0.0515579245984554,0.09144503623247145,0.1151310577988624,0.14312431216239924,0.17374798655509943,0.18967990577220917,0.2019929215312004
88,0.0337171405553817,0.0522736124694347,0.0929112136363983,0.1151952967047691,0.1425758153200149,0.1730448752641677,0.1889708787202835,0.2013111412525177
89,0.034308834001421845,0.0530659165233373,0.09405209124088285,0.1160299032926559,0.14202670007944104,0.1724222227931022,0.1881440207362175,0.19995030015707016
90,0.034900527447462,0.0538582205772399,0.0951929688453674,0.1168645098805427,0.1414775848388672,0.1717995703220367,0.1873171627521515,0.1985894590616226
91,0.0355694089084863,0.05478547327220435,0.0966415777802467,0.1177851967513561,0.14089616388082504,0.17081290483474726,0.1860494688153267,0.1974598094820976
92,0.0362382903695106,0.0557127259671688,0.098090186715126,0.1187058836221695,0.1403147429227829,0.1698262393474578,0.1847817748785019,0.1963301599025726
93,0.03664603829383845,0.05634179338812825,0.09907189756631846,0.1193818561732769,0.13968897610902786,0.16928848624229426,0.18403846770524973,0.1955424770712852
94,0.0370537862181663,0.0569708608090877,0.1000536084175109,0.1200578287243843,0.1390632092952728,0.1687507331371307,0.1832951605319976,0.1947547942399978
95,0.0375967156141996,0.0578292459249496,0.10116882622241966,0.11968399584293365,0.1386628523468971,0.16825669258832932,0.18283396214246744,0.1939676702022552
96,0.0381396450102329,0.0586876310408115,0.1022840440273284,0.119310162961483,0.1382624953985214,0.1677626520395279,0.1823727637529373,0.1931805461645126
97,0.03869536146521565,0.0593867320567369,0.1032984443008899,0.1201500296592712,0.13780725747346875,0.16699954122304916,0.18138248473405832,0.19228012859821314
98,0.0392510779201984,0.0600858330726623,0.1043128445744514,0.1209898963570594,0.1373520195484161,0.1662364304065704,0.1803922057151794,0.1913797110319137
99,0.039654284715652396,0.06078137084841725,0.10561145097017285,0.12034991383552546,0.13748023658990854,0.16567098349332804,0.17984320223331446,0.1906085386872291
100,0.0400574915111064,0.0614769086241722,0.1069100573658943,0.1197099313139915,0.137608453631401,0.1651055365800857,0.1792941987514495,0.1898373663425445
101,0.040598887950181906,0.0622707568109035,0.1081229522824287,0.1191490367054939,0.1373582780361175,0.1645037159323692,0.1788461878895759,0.18915012478828425
102,0.0411402843892574,0.0630646049976348,0.1093358471989631,0.1185881420969963,0.137108102440834,0.1639018952846527,0.1783981770277023,0.188462883234024
103,0.04170569032430645,0.06392157450318331,0.1110344044864177,0.118244145065546,0.13644657284021375,0.1632135510444641,0.1776158511638641,0.1878181919455528
104,0.0422710962593555,0.0647785440087318,0.1127329617738723,0.1179001480340957,0.1357850432395935,0.1625252068042755,0.1768335253000259,0.1871735006570816
105,0.04281097836792465,0.06556384265422815,0.1136247366666793,0.1190871782600879,0.1352763250470161,0.16160998493432996,0.1760124340653419,0.18601453304290771
106,0.0433508604764938,0.0663491412997245,0.1145165115594863,0.1202742084860801,0.1347676068544387,0.1606947630643844,0.1751913428306579,0.1848555654287338
107,0.04394678398966785,0.06726893410086625,0.11573012173175806,0.11943582072854035,0.13421131670475,0.1599863395094871,0.17471292614936826,0.1847077533602714
108,0.0445427075028419,0.068188726902008,0.1169437319040298,0.1185974329710006,0.1336550265550613,0.1592779159545898,0.1742345094680786,0.184559941291809
109,0.0452401973307132,0.06918226927518839,0.11789886653423305,0.1188825108110904,0.13342509418725967,0.15854801982641215,0.1732702627778053,0.18355277925729746
110,0.0459376871585845,0.0701758116483688,0.1188540011644363,0.1191675886511802,0.133195161819458,0.1578181236982345,0.172306016087532,0.1825456172227859
111,0.046685956418514196,0.07103227823972699,0.11978824436664576,0.1181290410459041,0.13334733992815015,0.1571745872497558,0.1716479212045669,0.1821946278214454
112,0.0474342256784439,0.0718887448310852,0.1207224875688552,0.117090493440628,0.1334995180368423,0.1565310508012771,0.1709898263216018,0.1818436384201049
113,0.047923661768436404,0.07269168272614476,0.1217744424939155,0.1170474365353584,0.13279119133949274,0.1559595391154289,0.17027013003826136,0.1815419048070907
114,0.0484130978584289,0.0734946206212043,0.1228263974189758,0.1170043796300888,0.1320828646421432,0.1553880274295807,0.1695504337549209,0.1812401711940765
115,0.049090132117271354,0.07443624734878534,0.12318931519985195,0.1171979010105133,0.13161870837211603,0.15468470007181165,0.16885595768690104,0.18092706054449081
116,0.0497671663761138,0.0753778740763664,0.1235522329807281,0.1173914223909378,0.1311545521020889,0.1539813727140426,0.1681614816188812,0.1806139498949051
117,0.05031770654022685,0.07617623358964914,0.12452623993158335,0.11834065243601796,0.13054627925157547,0.1531634926795959,0.16722437739372248,0.17970506846904755
118,0.0508682467043399,0.0769745931029319,0.1255002468824386,0.1192898824810981,0.129938006401062,0.1523456126451492,0.1662872731685638,0.17879618704319
119,0.05156599357724185,0.0780875608325004,0.1258793249726295,0.12026007845997805,0.12935878336429596,0.1516511589288711,0.16561832278966898,0.17757882922887802
120,0.0522637404501438,0.0792005285620689,0.1262584030628204,0.121230274438858,0.1287795603275299,0.150956705212593,0.1649493724107742,0.176361471414566
121,0.05299501121044155,0.08038526028394695,0.12717308104038236,0.12037326022982595,0.12908818572759626,0.1504856124520301,0.1642897948622703,0.1752098202705383
122,0.0537262819707393,0.081569992005825,0.1280877590179443,0.1195162460207939,0.1293968111276626,0.1500145196914672,0.1636302173137664,0.1740581691265106
123,0.0544109530746936,0.08276848495006556,0.12857590615749354,0.11807227134704584,0.13002767413854593,0.14933452010154719,0.16289865225553504,0.1739115640521049
124,0.0550956241786479,0.0839669778943061,0.1290640532970428,0.1166282966732978,0.1306585371494293,0.1486545205116272,0.1621670871973037,0.1737649589776992
125,0.0557356793433427,0.08495148271322245,0.1306950524449348,0.1158953979611396,0.12984336167573923,0.1483493372797966,0.16135635972023005,0.17317336797714228
126,0.0563757345080375,0.0859359875321388,0.1323260515928268,0.1151624992489814,0.1290281862020492,0.148044154047966,0.1605456322431564,0.1725817769765854
127,0.0571360029280185,0.08671125397086141,0.13239127397537226,0.1162054166197776,0.12927726656198496,0.14721425622701645,0.1595426872372627,0.171521857380867
128,0.0578962713479995,0.087486520409584,0.1324564963579177,0.1172483339905738,0.1295263469219207,0.1463843584060669,0.158539742231369,0.1704619377851486
129,0.0584721211344003,0.08831520006060595,0.13266239315271372,0.1188342757523059,0.1284737363457679,0.1455220803618431,0.157683290541172,0.1700369119644165
130,0.0590479709208011,0.0891438797116279,0.1328682899475097,0.120420217514038,0.1274211257696151,0.1446598023176193,0.156826838850975,0.1696118861436844
131,0.059926502406597096,0.09031995385885236,0.13390559703111646,0.12028206512331954,0.12644349038600916,0.1438922137022018,0.15613134205341334,0.1690988689661026
132,0.0608050338923931,0.0914960280060768,0.1349429041147232,0.1201439127326011,0.1254658550024032,0.1431246250867843,0.1554358452558517,0.1685858517885208
133,0.061527224257588345,0.0926198698580265,0.13515442609786987,0.12034586817026136,0.12582181394100184,0.14262531697750086,0.15458499640226359,0.16732055693864822
134,0.0622494146227836,0.0937437117099762,0.1353659480810165,0.1205478236079216,0.1261777728796005,0.1421260088682174,0.1537341475486755,0.1660552620887756
135,0.0630065985023975,0.09477075561881065,0.13769603520631785,0.1199626699090004,0.12562504410743708,0.1413381695747375,0.15312673896551132,0.16447401791810984
136,0.0637637823820114,0.0957977995276451,0.1400261223316192,0.1193775162100792,0.1250723153352737,0.1405503302812576,0.1525193303823471,0.1628927737474441
137,0.0644247531890869,0.09657416492700574,0.14138280600309366,0.11951856315135954,0.12438461184501645,0.13992429524660105,0.15166012942790985,0.16213066130876536
138,0.0650857239961624,0.0973505303263664,0.1427394896745681,0.1196596100926399,0.1236969083547592,0.1392982602119445,0.1508009284734726,0.1613685488700866
139,0.06614184007048604,0.09847318008542055,0.14129896461963648,0.12016029283404345,0.12360493093729015,0.13886926323175425,0.15035875141620636,0.16109278053045267
140,0.0671979561448097,0.0995958298444747,0.1398584395647049,0.120660975575447,0.1235129535198211,0.138440266251564,0.1499165743589401,0.1608170121908188
141,0.06790440902113909,0.10026641190052024,0.14066067337989804,0.12109542265534395,0.12322163209319109,0.13789810240268704,0.14901578426361078,0.1599375680088997
142,0.0686108618974685,0.1009369939565658,0.1414629071950912,0.1215298697352409,0.1229303106665611,0.1373559385538101,0.1481149941682815,0.1590581238269806
143,0.06954975426197045,0.1019101552665233,0.1419109627604484,0.1208647452294826,0.12259065732359885,0.13684473186731333,0.14798295497894284,0.1583460196852684
144,0.0704886466264724,0.1028833165764808,0.1423590183258056,0.1201996207237243,0.1222510039806366,0.1363335251808166,0.1478509157896042,0.1576339155435562
145,0.07111966982483861,0.1041152365505695,0.141071543097496,0.1220754981040954,0.12178006768226621,0.1356977373361587,0.1470833569765091,0.15705688297748566
146,0.0717506930232048,0.1053471565246582,0.1397840678691864,0.1239513754844665,0.1213091313838958,0.1350619494915008,0.146315798163414,0.1564798504114151
147,0.0724842697381973,0.10648268461227414,0.13908925652503965,0.1234735772013664,0.1216535866260528,0.13496461510658259,0.14581197500228882,0.15604002773761744
148,0.0732178464531898,0.1076182126998901,0.1383944451808929,0.1229957789182663,0.1219980418682098,0.1348672807216644,0.1453081518411636,0.1556002050638198
149,0.0742714032530784,0.1088940985500812,0.138664461672306,0.12239930033683774,0.122524794191122,0.13406837731599805,0.14486266672611237,0.1543148979544639
150,0.075324960052967,0.1101699844002723,0.1389344781637191,0.1218028217554092,0.1230515465140342,0.1332694739103317,0.1444171816110611,0.153029590845108
151,0.07621786743402476,0.11152913793921465,0.1392460018396377,0.1205145008862018,0.122452612966299,0.13299997150897974,0.14428869634866714,0.15275122970342636
152,0.0771107748150825,0.112888291478157,0.1395575255155563,0.1192261800169944,0.1218536794185638,0.1327304691076278,0.1441602110862732,0.1524728685617447
153,0.07780943810939785,0.11317111924290654,0.1408917903900146,0.11911202222108835,0.12239170819520945,0.13194958865642542,0.14322119951248163,0.1514531522989273
154,0.0785081014037132,0.1134539470076561,0.1422260552644729,0.1189978644251823,0.1229297369718551,0.131168708205223,0.1422821879386901,0.1504334360361099
155,0.0800724327564239,0.1145738884806633,0.1412047296762466,0.1175463460385799,0.12386219948530189,0.1307550743222236,0.141962818801403,0.15002253651618955
156,0.0816367641091346,0.1156938299536705,0.1401834040880203,0.1160948276519775,0.1247946619987487,0.1303414404392242,0.1416434496641159,0.1496116369962692
157,0.08271747082471839,0.11616517230868335,0.14101035892963404,0.11560181528329845,0.1238508857786655,0.12992110103368754,0.14076332747936243,0.1499698981642723
158,0.0837981775403022,0.1166365146636962,0.1418373137712478,0.1151088029146194,0.1229071095585823,0.1295007616281509,0.139883205294609,0.1503281593322754
159,0.0848035849630832,0.1173641867935657,0.1411470398306846,0.11516263335943219,0.1220942437648773,0.12918216735124585,0.13982422649860374,0.15042193979024884
160,0.0858089923858642,0.1180918589234352,0.1404567658901214,0.115216463804245,0.1212813779711723,0.1288635730743408,0.1397652477025985,0.1505157202482223
161,0.08660937845706934,0.11859698593616486,0.1407391652464866,0.1154484003782272,0.12085251510143274,0.12823792546987528,0.13930789381265635,0.1502077132463455
162,0.0874097645282745,0.1191021129488945,0.1410215646028518,0.1156803369522094,0.1204236522316932,0.1276122778654098,0.1388505399227142,0.1498997062444687
163,0.0883744917809963,0.11966164410114286,0.1393843293190002,0.11745770275592801,0.12070713192224494,0.1275539174675941,0.1380108147859573,0.1488499492406845
164,0.0893392190337181,0.1202211752533912,0.1377470940351486,0.1192350685596466,0.1209906116127967,0.1274955570697784,0.1371710896492004,0.1478001922369003
165,0.0898763835430145,0.1205769665539264,0.14040974527597425,0.11856642737984655,0.1194945238530635,0.1270760372281074,0.137031115591526,0.14696880429983133
166,0.0904135480523109,0.1209327578544616,0.1430723965167999,0.1178977862000465,0.1179984360933303,0.1266565173864364,0.1368911415338516,0.1461374163627624
167,0.09124496206641194,0.12203957140445705,0.1439847871661186,0.11646236106753345,0.11661349236965175,0.1267962530255317,0.1364548653364181,0.14640372246503824
168,0.092076376080513,0.1231463849544525,0.1448971778154373,0.1150269359350204,0.1152285486459732,0.126935988664627,0.1360185891389846,0.1466700285673141
169,0.09292783960700035,0.1233691796660423,0.14492606371641154,0.115179993212223,0.1161234192550182,0.12636408954858774,0.13544744998216623,0.1456619873642921
170,0.0937793031334877,0.1235919743776321,0.1449549496173858,0.1153330504894256,0.1170182898640632,0.1257921904325485,0.1348763108253479,0.1446539461612701
171,0.09452537447214125,0.12492094188928601,0.14271158725023264,0.11742024123668665,0.11674528568983075,0.1250570565462112,0.13463300466537476,0.14398648589849472
172,0.0952714458107948,0.1262499094009399,0.1404682248830795,0.1195074319839477,0.1164722815155983,0.1243219226598739,0.1343896985054016,0.1433190256357193
173,0.09613189473748204,0.1261670440435409,0.13976591080427164,0.1211265251040458,0.11769645661115645,0.1236374825239181,0.13425879925489426,0.14121586829423904
174,0.0969923436641693,0.1260841786861419,0.1390635967254638,0.1227456182241439,0.1189206317067146,0.1229530423879623,0.1341279000043869,0.1391127109527588
175,0.09781161323189735,0.12603320181369776,0.14078556746244425,0.12285671010613436,0.11917144060134885,0.12188502401113505,0.1332520246505737,0.1382044330239296
176,0.0986308827996254,0.1259822249412536,0.1425075381994247,0.1229678019881248,0.1194222494959831,0.1208170056343078,0.1323761492967605,0.1372961550951004
177,0.1000017561018467,0.12703143060207361,0.14207925647497174,0.121303841471672,0.11962946876883504,0.12023484334349625,0.13173087686300275,0.1379885450005531
178,0.101372629404068,0.1280806362628936,0.1416509747505188,0.1196398809552192,0.119836688041687,0.1196526810526847,0.131085604429245,0.1386809349060058
179,0.1023353487253189,0.12945315241813654,0.14050931483507156,0.1191676296293735,0.11946616321802135,0.1190130859613418,0.13089291006326675,0.1391624212265014
180,0.1032980680465698,0.1308256685733795,0.1393676549196243,0.1186953783035278,0.1190956383943557,0.1183734908699989,0.1307002156972885,0.139643907546997
181,0.1038793362677097,0.13185954838991165,0.13809490203857422,0.1184531077742576,0.1191257014870643,0.11848642677068705,0.13178346306085587,0.13831754028797144
182,0.1044606044888496,0.1328934282064438,0.1368221491575241,0.1182108372449874,0.1191557645797729,0.1185993626713752,0.1328667104244232,0.1369911730289459
183,0.10509038344025609,0.13407520204782486,0.1365142166614532,0.11768612638115875,0.1173899210989475,0.11800855398178095,0.13304927945137018,0.13818632811307904
184,0.1057201623916626,0.1352569758892059,0.1362062841653823,0.1171614155173301,0.1156240776181221,0.1174177452921867,0.1332318484783172,0.1393814831972122
185,0.10620846971869466,0.13410956412553787,0.13693583756685251,0.1180205531418323,0.1163528710603714,0.1174504347145557,0.1328199058771133,0.13810232281684875
186,0.1066967770457267,0.1329621523618698,0.1376653909683227,0.1188796907663345,0.1170816645026207,0.1174831241369247,0.1324079632759094,0.1368231624364853
187,0.1072238832712173,0.13388524949550626,0.13626579940319056,0.11813257634639734,0.11788221821188924,0.11683751270174975,0.13203226774930948,0.13774043321609494
188,0.1077509894967079,0.1348083466291427,0.1348662078380584,0.1173854619264602,0.1186827719211578,0.1161919012665748,0.1316565722227096,0.1386577039957046
189,0.1083930805325508,0.13445129245519635,0.13633513450622553,0.11608360335230819,0.12066948041319844,0.1157111637294292,0.13083390146493906,0.1375223249197006
190,0.1090351715683937,0.13409423828125,0.1378040611743927,0.1147817447781562,0.1226561889052391,0.1152304261922836,0.1300112307071685,0.1363869458436966
191,0.10995708033442494,0.1348886042833328,0.13696086406707758,0.1145718209445476,0.12233103066682816,0.1160449981689453,0.1293520331382751,0.1358935832977295
192,0.1108789891004562,0.1356829702854156,0.1361176669597625,0.114361897110939,0.1220058724284172,0.116859570145607,0.1286928355693817,0.1354002207517624
193,0.11178901419043535,0.13437330722808835,0.13662619143724436,0.11467744037508959,0.1214512400329113,0.11660607531666756,0.1284223273396492,0.1360544040799141
194,0.1126990392804145,0.1330636441707611,0.1371347159147262,0.1149929836392402,0.1208966076374054,0.1163525804877281,0.1281518191099167,0.1367085874080658
195,0.11294940486550326,0.13505097478628156,0.13537540286779398,0.11554244160652155,0.12023145705461499,0.1161626167595386,0.1271652430295944,0.13752248138189316
196,0.113199770450592,0.137038305401802,0.1336160898208618,0.1160918995738029,0.1195663064718246,0.1159726530313491,0.1261786669492721,0.1383363753557205
197,0.11463908106088636,0.13669913262128824,0.13284237682819366,0.11705045402050016,0.12120756506919855,0.1156331337988376,0.1254872493445873,0.13644104450941086
198,0.1160783916711807,0.1363599598407745,0.1320686638355255,0.1180090084671974,0.1228488236665725,0.1152936145663261,0.1247958317399025,0.1345457136631012
199,0.11628496274352071,0.1345931142568588,0.13388290256261826,0.1182875260710716,0.12331527471542356,0.11674889177083965,0.1246981993317604,0.13218913972377774
200,0.1164915338158607,0.1328262686729431,0.135697141289711,0.1185660436749458,0.1237817257642746,0.1182041689753532,0.1246005669236183,0.1298325657844543
201,0.11645389720797536,0.13324128836393356,0.13647416979074475,0.1184991411864757,0.12319109961390495,0.1178849712014198,0.12428412213921544,0.1299713030457496
202,0.11641626060009,0.133656308054924,0.1372511982917785,0.1184322386980056,0.1226004734635353,0.1175657734274864,0.1239676773548126,0.1301100403070449
203,0.1172905750572681,0.13245336711406705,0.13640064001083368,0.1173334009945392,0.12116814777255056,0.11702226847410199,0.12479897588491434,0.13353262841701502
204,0.1181648895144462,0.1312504261732101,0.1355500817298889,0.1162345632910728,0.1197358220815658,0.1164787635207176,0.1256302744150161,0.1369552165269851
205,0.11871114373207085,0.1300118565559387,0.1357549950480461,0.1154280006885528,0.1193710789084434,0.11651641875505445,0.1274044662714004,0.13680207729339594
206,0.1192573979496955,0.1287732869386673,0.1359599083662033,0.1146214380860328,0.119006335735321,0.1165540739893913,0.1291786581277847,0.1366489380598068
207,0.11951494961977,0.1297164112329483,0.13549961894750595,0.1144505143165588,0.11810569092631334,0.11753441393375394,0.1270775459706783,0.13810084760189056
208,0.1197725012898445,0.1306595355272293,0.1350393295288086,0.1142795905470848,0.1172050461173057,0.1185147538781166,0.1249764338135719,0.1395527571439743
209,0.12021607533097264,0.13100384175777435,0.134518064558506,0.1147237345576286,0.1191351488232612,0.1167381815612316,0.1254603005945682,0.1382046341896057
210,0.1206596493721008,0.1313481479883194,0.1339967995882034,0.1151678785681724,0.1210652515292167,0.1149616092443466,0.1259441673755645,0.1368565112352371
211,0.1217878274619579,0.1295782923698425,0.1325660720467567,0.1159676574170589,0.12035812065005294,0.11639016121625895,0.12634957581758494,0.1370023190975189
212,0.122916005551815,0.1278084367513656,0.13113534450531,0.1167674362659454,0.1196509897708892,0.1178187131881713,0.1267549842596054,0.1371481269598007
213,0.1224264912307262,0.12955178320407865,0.13027256727218625,0.11680068820714945,0.12000941857695574,0.1172970719635486,0.12745235860347745,0.13618964701890945
214,0.1219369769096374,0.1312951296567917,0.1294097900390625,0.1168339401483535,0.1203678473830223,0.1167754307389259,0.1281497329473495,0.1352311670780182
215,0.12207974866032595,0.13004706799983973,0.1293487697839737,0.11899381875991814,0.1205581724643707,0.11654934659600255,0.1279082372784614,0.13451482355594635
216,0.1222225204110145,0.1287990063428878,0.1292877495288849,0.1211536973714828,0.1207484975457191,0.1163232624530792,0.1276667416095733,0.1337984800338745
217,0.1210492886602878,0.12842739373445505,0.1302179917693138,0.11995176598429674,0.12253538146615026,0.11577811092138285,0.12823395431041715,0.13380607217550275
218,0.1198760569095611,0.1280557811260223,0.1311482340097427,0.1187498345971107,0.1243222653865814,0.1152329593896865,0.128801167011261,0.133813664317131
219,0.12038538977503771,0.12731020152568817,0.13094992190599442,0.11819223687052721,0.12366820499300954,0.11714873462915415,0.12786468863487244,0.13448061048984525
220,0.1208947226405143,0.126564621925354,0.1307516098022461,0.1176346391439437,0.1230141445994377,0.1190645098686218,0.1269282102584839,0.1351475566625595
221,0.12179252877831455,0.12901472300291061,0.13044502586126325,0.11668227240443226,0.12260910496115679,0.11826089769601819,0.125961996614933,0.13523346185684199
222,0.1226903349161148,0.1314648240804672,0.1301384419202804,0.1157299056649208,0.1222040653228759,0.1174572855234146,0.1249957829713821,0.1353193670511245
223,0.12264587357640264,0.13105838000774378,0.1322005614638328,0.1161965727806091,0.1219871416687965,0.11669440194964405,0.1235350482165813,0.13568204641342158
224,0.1226014122366905,0.1306519359350204,0.1342626810073852,0.1166632398962974,0.1217702180147171,0.1159315183758735,0.1220743134617805,0.1360447257757187
225,0.12461150810122484,0.12977214902639383,0.13422641903162,0.1146229095757007,0.12157575413584705,0.115960132330656,0.12061420828104015,0.13861694931983945
226,0.1266216039657592,0.1288923621177673,0.1341901570558548,0.112582579255104,0.121381290256977,0.1159887462854385,0.1191541031002998,0.1411891728639602

